A Discretize-Then-Optimize Approach to PDE-Constrained Shape Optimization

We consider discretized two-dimensional PDE-constrained shape optimization problems, in which shapes are represented by triangular meshes. Given the connectivity, the space of admissible vertex positions was recently identified to be a smooth manifold, termed the manifold of planar triangular meshes. The latter can be endowed with a complete Riemannian metric, which allows large mesh deformations without jeopardizing mesh quality; see arXiv:2012.05624. Nonetheless, the discrete shape optimization problem of finding optimal vertex positions does not, in general, possess a globally optimal solution. To overcome this ill-possedness, we propose to add a mesh quality penalization term to the objective function. This allows us to simultaneously render the shape optimization problem solvable, and keep track of the mesh quality. We prove the existence of a globally optimal solution for the penalized problem and establish first-order necessary optimality conditions independently of the chosen Riemannian metric. Because of the independence of the existence results of the choice of the Riemannian metric, we can numerically study the impact of different Riemannian metrics on the steepest descent method. We compare the Euclidean, elasticity, and a novel complete metric, combined with Euclidean and geodesic retractions to perform the mesh deformation.

==> matlab/dataResults/experimentPenalization/parameters1/metricType_1_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,3,-0.0104171566061215,1.19149924855397,1.04173418967625,0.168440488323377,1
2,0,0,-0.0196896179928315,1.18249172797029,1.04114366472406,0.126719086060595,1
3,0,0,-0.0252506665943443,1.17766253717878,1.04125316995823,0.106933198618848,1
4,0,0,-0.0282281381858647,1.17515793647148,1.04134693009728,0.0968592561551163,1
5,0,0,-0.029777243604745,1.1738773924372,1.04140267601508,0.0917184503680882,1
6,0,0,-0.0305685496402183,1.17322883060326,1.04143204876681,0.0891131399089064,1
7,0,0,-0.0309687311428087,1.17290227721477,1.04144704847218,0.0878001210953589,1
8,0,0,-0.0311700077386912,1.17273840325019,1.0414546210535,0.0871407634740452,0.00958945075551521
9,0,0,-0.0312709500762376,1.17265631298431,1.0414584249948,0.0868103364002419,0.00492413392858992
10,0,0,-0.0313214982622301,1.17261522901216,1.04146033132353,0.0866449309938209,0.00250162348716332
11,0,0,-0.0313467917394023,1.17259467724998,1.04146128557138,0.0865621797046268,0.0012621634250396
12,0,0,-0.0313594433405204,1.17258439891649,1.04146176296547,0.0865207918350498,0.00063415335327166
13,0,3,-0.0313657703587895,1.17257925913559,1.04146200172997,0.0865000948341325,0.000317878298283114
14,0,0,-0.0378470198854707,1.16788558418423,1.04206528707031,0.0661173532383581,0.000159144114595167
15,0,0,-0.0410418672920577,1.16542036019835,1.04209315632884,0.0549622466641752,0.00477072880008067
16,0,0,-0.0429063583421477,1.16414583641197,1.04220101800061,0.0488303995050229,0.00719486881380726
17,0,0,-0.0438818945322904,1.1634928692276,1.04224709466165,0.0455702381473261,0.00844884083801722
18,0,0,-0.0443856510159127,1.16316127878707,1.04226877989767,0.0438796105594058,0.00909152968889559
19,0,0,-0.0446426532309746,1.16299399865333,1.0422795638212,0.043016811331587,0.00941798034852104
20,0,0,-0.0447724900969559,1.16290995471914,1.04228489362361,0.0425806574800662,0.00489158553090641
21,0,0,-0.0448377539404381,1.16286782718923,1.04228753921725,0.0423613420046645,0.00251040547921333
22,0,0,-0.0448704738100473,1.16284673642369,1.04228885674516,0.042251368002803,0.00127800922274091
23,0,0,-0.0448868559405494,1.16283618421217,1.04228951413747,0.0421963010809298,0.000646132803907351
24,0,0,-0.0448950525813901,1.16283090638925,1.04228984248395,0.0421687475311524,0.000325094574898044
25,0,3,-0.0448991522990769,1.16282826704723,1.04229000656892,0.0421549657203664,0.000163092264080955
26,0,0,-0.0488640805095975,1.16062776787176,1.04258160514384,0.0292824206652399,8.16876719009763e-05
27,0,0,-0.0509809539057623,1.15948989441559,1.04250464636402,0.021623972824811,0.00224005931746207
28,0,0,-0.0522814828497136,1.15891039591196,1.0424350414613,0.0176458746712068,0.00335684200809916
29,0,0,-0.0530592959683376,1.15867658575525,1.04247830501191,0.0245750437171894,0.00392578830021151
30,0,0,-0.0531223340163886,1.15858231063486,1.04236538331644,0.0146996720144901,0.00415432063399979
31,0,0,-0.0533368735849602,1.15851302076362,1.04236184793287,0.0136026529073769,0.00424595641237557
32,0,0,-0.053432424782544,1.15847492945769,1.0423424524776,0.0123883970589266,0.00211474710814774
33,0,0,-0.0534946417877752,1.15845455005599,1.04233741644115,0.0121439959472977,0.00101496495790254
34,0,0,-0.0535260936888545,1.15844431063356,1.04233471539558,0.0120206047057117,0.000455845855966919
35,0,0,-0.0535419295529285,1.15843917808347,1.04233333291619,0.0119583891133224,0.000232275121686332
36,0,0,-0.0535498767853795,1.1584366085104,1.04233263434962,0.0119271420228105,0.000143132551389202
37,0,0,-0.0535538579247603,1.15843532288749,1.04233228329056,0.0119114827742306,7.641225321664e-05
38,0,3,-0.0535558503987399,1.15843467986541,1.04233210732288,0.0119036441243255,3.96065702010784e-05
39,2,1,-0.0557792171977452,1.15797440985121,1.04215856951952,0.0036998663240364,1.98701905835819e-05
40,0,0,-0.0559444262843665,1.15797239614549,1.04207604685549,0.0172872837443521,0.000469900782345878
41,0,0,-0.055961368094583,1.15795359288447,1.042067377669,0.0107380037729073,0.000466781937978
42,0,0,-0.0559771125720412,1.15794471496736,1.04206672917087,0.00577613225404769,0.000483015625932337
43,0,0,-0.0559954845510796,1.15794100141052,1.04207055374871,0.00228378189837416,0.000490607920121011
44,0,0,-0.0560282892719828,1.15793893563402,1.04207374115088,0.00222707014445483,0.000493678454887014
45,0,0,-0.056036552355533,1.15793788133719,1.04206953198405,0.00178622832135439,3.54742171992939e-05
46,0,0,-0.0560464922109858,1.15793720514751,1.04206918648028,0.0016449787812886,3.45148083009672e-05
47,0,0,-0.0560512564925088,1.15793684513309,1.04206832654737,0.0016160298115136,1.63877369554477e-05
48,0,0,-0.0560536948362206,1.15793666429798,1.04206789621817,0.00160181943922433,7.86983427158994e-06
49,3,2,-0.0560549242087982,1.15793657368263,1.04206767840556,0.00159468920121288,4.33711254421709e-06
50,4,0,-0.0563907991572682,1.15792699537214,1.04201018826748,0.000981586730625688,2.36195138847428e-06
51,0,0,-0.0563813064537758,1.15792691791951,1.0420075851435,0.0016788756009272,1.08859650498339e-05
52,0,0,-0.0563787743385785,1.15792665081721,1.04200627741089,0.000673964077422221,1.02872279990063e-05
53,0,0,-0.0563751579498652,1.15792659188504,1.0420060485439,0.000668866933776541,1.01943158790085e-05
54,0,0,-0.0563751857316523,1.15792653333962,1.04200725363993,0.000327272425249944,1.00724129352692e-05
55,0,0,-0.0563723460329034,1.1579264873395,1.04200771254232,0.000301445037110742,1.00403430027818e-05
56,6,2,-0.0563708359533044,1.15792646384711,1.04200806038347,0.000285543447969675,5.08032640844647e-07


==> matlab/dataResults/experimentPenalization/parameters1/metricType_2_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,5,-0.0104171566061215,1.19149924855397,1.04173418967625,0.620219358462353,1
2,0,0,-0.0195198159319416,1.18477230220796,1.04159849046168,0.276775093536157,1
3,0,0,-0.0275358025103512,1.18181252251171,1.0413680214256,0.226257097023172,1
4,0,0,-0.026326685072984,1.18000337777808,1.0412671227167,0.171557656710348,1
5,0,0,-0.0284182735658373,1.17887673451213,1.04120919007088,0.15377400053998,1
6,0,0,-0.0290673297984496,1.17828477184417,1.04118181561013,0.146871711545475,1
7,0,0,-0.0294270106637543,1.17798540799476,1.04116884346334,0.143480231562505,1
8,0,0,-0.0296114500953388,1.17783486851306,1.04116251362547,0.141793194653106,0.00678689421319767
9,0,0,-0.0297046376696926,1.17775937992694,1.04115938402706,0.140952011140213,0.00397765399865246
10,0,0,-0.0297514578792,1.17772158036794,1.04115782755091,0.140532036305135,0.00224399785114371
11,0,0,-0.02977492294161,1.17770266670408,1.04115705132783,0.140322207771132,0.00115515414419343
12,0,4,-0.0297866690214136,1.1776932063927,1.04115666371167,0.140217333832179,0.000582105140085831
13,0,0,-0.0351255039880636,1.17406399168507,1.04121676154174,0.10033568387792,0.000292201602054343
14,0,0,-0.0381382486833183,1.17203485768834,1.04114313363695,0.0884064453309697,0.00377087682799448
15,0,0,-0.0383797585752079,1.17104165030736,1.04106040197005,0.0938317825574561,0.00572452223859399
16,0,0,-0.0400696128176947,1.17061536857524,1.04102734080537,0.0865417602168941,0.00667993006057976
17,0,0,-0.0397986986604784,1.17036486237674,1.0410059227322,0.078389875187443,0.00708729812884368
18,0,0,-0.0399562110373288,1.17022847411715,1.04099392147114,0.0777333013579724,0.00732834401596705
19,0,0,-0.0400328580913951,1.17016014395147,1.04098790275795,0.0774074140392261,0.00383551756791323
20,0,0,-0.0400709665297136,1.17012594506965,1.04098489070213,0.0772448386666164,0.00187471373687109
21,0,0,-0.0400899823741614,1.17010883716776,1.04098338416375,0.0771636346149183,0.00091570523770379
22,0,0,-0.0400994820497727,1.17010028109958,1.04098263078593,0.077123052778662,0.000506531407482358
23,0,3,-0.0401042299692123,1.17009600253591,1.04098225407217,0.0771027668307561,0.000264581277159559
24,0,0,-0.0453316759300685,1.16596764739206,1.04088136237415,0.0580028478976376,0.000132471581248295
25,1,0,-0.0462080919412755,1.1638576625263,1.04058827188807,0.0769235994259321,0.0041924965594089
26,0,0,-0.0488096799630829,1.16378200538966,1.04062022771952,0.12044527008804,0.00626828254335643
27,0,0,-0.0480339926517926,1.16355516273888,1.04062028781626,0.0658345088492955,0.00632683177809601
28,0,0,-0.0475334938207842,1.16344147337904,1.04062362058488,0.0461713310955171,0.00654511836069904
29,0,0,-0.0476139377019894,1.16336651147013,1.04062912995843,0.045773462346833,0.00665452915686515
30,0,0,-0.0476624854864469,1.16332893982295,1.0406318002463,0.0455841996815931,0.00260113592193623
31,0,0,-0.0476866829807198,1.16331013502099,1.04063310831824,0.0454895503704743,0.000528722703341478
32,0,0,-0.0476987605873418,1.16330072785045,1.04063375598497,0.0454422157722341,0.000471870368675908
33,0,0,-0.0477047940692203,1.16329602306932,1.04063407827502,0.0454185453549117,0.000254434888431465
34,0,3,-0.0477078094819782,1.16329367037934,1.04063423904028,0.0454067092900472,0.000145450309721573
35,0,0,-0.0512136261072275,1.1608985359831,1.04096203566995,0.0326001991064992,7.28410907888666e-05
36,1,0,-0.0516874746684404,1.15980160097642,1.04087510070232,0.0351067703641277,0.0024304038398586
37,0,0,-0.0515666189927744,1.15970760907371,1.04105224344663,0.0912922949880797,0.00350853404456331
38,0,0,-0.0522305985699787,1.15957968903849,1.04105952878957,0.0423597793830565,0.00359311877673996
39,0,0,-0.0528709569097808,1.15953529382032,1.04107132706979,0.0258991980691781,0.00371633403083327
40,0,0,-0.0526336802284882,1.15950240347075,1.04108042932437,0.0245747957274506,0.00375837655901656
41,0,0,-0.0528048940774594,1.15948275107447,1.04108706025707,0.0215945606432319,0.00139613251234261
42,0,0,-0.0528231654644366,1.15947169172897,1.04109073559404,0.0214925447134407,0.000318849901948637
43,0,0,-0.0528329329229531,1.15946615536448,1.04109257067535,0.0214423272242433,0.000235917344739045
44,0,0,-0.0528378649640091,1.15946338556851,1.04109348688728,0.0214172846981941,0.000113533674001687
45,0,2,-0.0528403383945261,1.15946200026803,1.04109394463584,0.0214047761960237,7.19082518112479e-05
46,2,1,-0.0571968164536206,1.15832283635794,1.04245370249955,0.0250946645518685,4.04032027263579e-05
47,0,0,-0.0574008144043447,1.15825938228943,1.04232467500221,0.0527276678640327,0.00115991471653842
48,0,0,-0.0569343442855261,1.15820879288757,1.04231009594339,0.0146236835963029,0.00121230943953377
49,0,0,-0.0562858462505631,1.15820866185294,1.04223680462196,0.0389803454573083,0.00125736247691388
50,0,0,-0.0564331499139433,1.15819150300084,1.04223420180705,0.0252560073624776,0.00125472371556845
51,0,0,-0.05653801855837,1.15818309136257,1.04223070724559,0.0158888502726145,0.00127049726719108
52,0,0,-0.056605578479837,1.15817884504022,1.04222596813198,0.0108086427129031,0.000139744995364621
53,0,0,-0.0566306931800338,1.15817645066336,1.0422206729072,0.00944417015569096,8.05372492103107e-05
54,0,0,-0.0566328680545149,1.15817516206369,1.04221720928462,0.00922217161379259,3.23422242114457e-05
55,2,3,-0.056632192573996,1.15817451140875,1.04221541419133,0.0091535140718901,3.34997892530442e-05
56,0,0,-0.0563580702666459,1.15813309324476,1.0418506195186,0.0463851667268367,1.69915920815722e-05
57,0,0,-0.0559411946988669,1.15809266837425,1.04185397673991,0.011150074848469,4.99981178114783e-05
58,0,0,-0.0558231668719781,1.15807981875979,1.04190580484381,0.0261491812527663,8.61766659725482e-05
59,0,0,-0.0560255260304355,1.15806801316953,1.04190948681772,0.00941860412485675,9.66319035651253e-05
60,0,0,-0.0562526285465337,1.15806629843967,1.04191973936034,0.0138417558179432,0.000107148894161968
61,0,0,-0.0561701904374198,1.15806301879006,1.04192079303093,0.00726724493978206,0.000108212969088806
62,0,0,-0.056120550429301,1.15806129931706,1.04192318718501,0.0056266233963673,7.00744547037502e-05
63,0,0,-0.0561325814150057,1.15806019973491,1.04192529382567,0.00549536626665079,3.13690571942526e-05
64,0,0,-0.0561345902308001,1.15805964306468,1.04192627824462,0.00545616428022151,1.96190248811234e-05
65,3,2,-0.0561355277023514,1.15805936421094,1.04192675420906,0.00543716344385894,8.37010484544543e-06
66,0,0,-0.0564053578565257,1.15801897500448,1.04208731646351,0.0100493500406604,6.93422872144467e-06
67,3,0,-0.0560175490359445,1.15799419245636,1.04193946104027,0.0064882759350084,4.40437855728781e-05
68,0,0,-0.0561201903795898,1.1579931948892,1.04193620717885,0.0053080970024854,6.71068606981073e-05
69,0,0,-0.0560588335283809,1.15799237842876,1.04193330679756,0.00358738688827599,6.70048457154238e-05
70,0,0,-0.056076193374984,1.15799177375119,1.04193096037856,0.00337292744959181,6.72646359214379e-05
71,0,0,-0.0560703608962409,1.15799144606873,1.04192969269932,0.00331439418661682,6.75904597542409e-05
72,2,2,-0.0560693573276669,1.15799128040725,1.0419290906365,0.00330404794169788,2.75289357487551e-05
73,1,0,-0.055571584691629,1.15798105487551,1.04161522673083,0.02035887754344,2.91204910451981e-06
74,0,0,-0.0559213041774296,1.15796859517353,1.04165805242931,0.0160600604826461,1.21400136867678e-05
75,0,0,-0.0557847696799556,1.15796026814626,1.04168600738398,0.011273923321371,2.37832552301143e-05
76,0,0,-0.0558848591057223,1.15795473742643,1.04171296703417,0.00952844722582994,3.15056049295936e-05
77,0,0,-0.0558869109643678,1.15795167305288,1.04172958592536,0.00870582246882899,3.6708642303207e-05
78,0,0,-0.0558983978860588,1.15795009407022,1.04173890420848,0.00833578287569201,3.96073543720288e-05
79,2,4,-0.0559044756506676,1.15794929673551,1.04174377345562,0.00814330584082851,3.09608052933008e-05
80,0,0,-0.056393634598168,1.15794632330122,1.04216740969793,0.00819971672967832,1.92984380200656e-05
81,5,0,-0.0562389976280396,1.1579313560302,1.04195156125364,0.0028940174373648,1.39448450444668e-05
82,0,0,-0.0561935171608041,1.15793114927558,1.0419543729294,0.00210260313845232,2.33813962318141e-05
83,0,0,-0.0562196897103343,1.157931009299,1.04195701289375,0.00155695424289317,2.05237773043265e-05
84,6,4,-0.0562056801267096,1.1579309144595,1.04195885657725,0.00126126518937924,1.90847712173703e-05
85,0,0,-0.0562458929351361,1.15793069590633,1.04197185482176,0.00352615243496939,1.8382276007145e-05
86,0,0,-0.0562199043634615,1.15793048709786,1.04197171660884,0.00137737005219633,1.562739488703e-05
87,7,5,-0.0561937457823599,1.15793043980861,1.04197165274931,0.00158467857295704,8.68932340969408e-07


==> matlab/dataResults/experimentPenalization/parameters1/metricType_3_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,3,-0.0104171566061215,1.19149924855397,1.04173418967625,0.165430644005809,1
2,0,0,-0.0200023561274558,1.18257895209148,1.04143477618173,0.12706318306905,1
3,0,0,-0.0253848081710144,1.17783771999045,1.04148026068348,0.107487266073141,1
4,0,0,-0.0282234874376707,1.17537385693384,1.04150812916952,0.0976518429085839,1
5,0,0,-0.029693296256824,1.17411466570544,1.04152570047655,0.0926473209911422,1
6,0,0,-0.0304430023907601,1.17347724625801,1.04153531046702,0.0901125372177615,1
7,0,0,-0.0308219384578494,1.17315640792763,1.0415403259031,0.0888352728766364,1
8,0,0,-0.0310124846777616,1.17299543109003,1.04154288827092,0.0881939133937677,0.00942254416385202
9,0,0,-0.0311080352384833,1.17291479976556,1.0415441834885,0.0878725162103993,0.00484228890041227
10,0,0,-0.0311558809194541,1.17287444792036,1.04154483466016,0.0877116335852673,0.00245905716828432
11,0,0,-0.0311798214931075,1.17285426289359,1.04154516114404,0.0876311456657441,0.00124021778507921
12,0,0,-0.0311917962300631,1.17284416809678,1.04154532461145,0.0875908899784935,0.000622983364417573
13,0,3,-0.0311977847131909,1.17283912012659,1.04154540640164,0.0875707591934688,0.000312239830852601
14,0,0,-0.0375308339017349,1.16806980539237,1.04199054015234,0.0669720717854032,0.000156310963448147
15,0,0,-0.0408428442311526,1.165570683486,1.04208453312952,0.0557527884811097,0.00484499437318919
16,0,0,-0.0426521064502341,1.16428055442406,1.04214390468619,0.0495889503912055,0.0073037644343581
17,0,0,-0.0436232706445455,1.16361967519748,1.04218364862062,0.0462828284376441,0.00857370846953431
18,0,0,-0.0441244512378356,1.16328389986462,1.04220165298396,0.0445788958654767,0.00922449289930105
19,0,0,-0.044380548009816,1.16311452319601,1.04221093111202,0.0437108970085759,0.00955522026196864
20,0,0,-0.0445100220843695,1.16302943218707,1.04221558836598,0.0432722067751367,0.00495528219635522
21,0,0,-0.044575127521411,1.16298678147934,1.04221791830013,0.043051633469329,0.00254125129893112
22,0,0,-0.044607774013914,1.16296542922102,1.0422190832344,0.0429410327922124,0.00129377294472199
23,0,0,-0.0446241209227011,1.16295474628789,1.04221966564985,0.0428856530606822,0.000654245976458245
24,0,0,-0.0446323003207012,1.16294940311045,1.04221995683928,0.0428579432346405,0.000329153576722696
25,0,3,-0.0446363915091366,1.16294673109277,1.04222010242876,0.042844083317467,0.000165120085560133
26,0,0,-0.0486101601811082,1.16070515097281,1.04249714615566,0.0298117508532617,8.27010943034168e-05
27,0,0,-0.0508886770448297,1.15954859378988,1.0425257275889,0.0222532902797431,0.00228163050652586
28,0,0,-0.0521045519040861,1.15898645610456,1.04242788820035,0.0228628247234022,0.00341683543113902
29,0,0,-0.0527276563289928,1.15887412586025,1.0425963142401,0.031848480718096,0.00396829018333444
30,0,0,-0.0528431409774751,1.15875108403722,1.04251321170189,0.0178033451895165,0.00407527725020485
31,0,0,-0.0529609415614618,1.15868161258798,1.04246282146833,0.0148098496905142,0.00419564705554709
32,0,0,-0.0530546369550595,1.15864071011299,1.04244406780488,0.0142486364639413,0.00202353838483504
33,0,0,-0.0531042229559447,1.15861995584033,1.04243492995379,0.0140242238694751,0.000907883676887655
34,0,0,-0.0531296513926467,1.15860953797244,1.04243050708741,0.0139115797425134,0.000366500264231906
35,0,0,-0.0531425184552878,1.15860431862922,1.04242832587825,0.0138550318258564,0.000264587887805812
36,0,0,-0.0531489896106441,1.15860170631199,1.04242724209401,0.0138266921421439,0.000146765407996297
37,0,3,-0.0531522345313032,1.15860039948596,1.04242670181969,0.013812504885695,7.99062759850866e-05
38,3,0,-0.0552226910842541,1.15803073868843,1.04211613588714,0.00630477682580594,4.03106270376874e-05
39,0,0,-0.0556501347015811,1.1580092389815,1.04226312794861,0.010104537421201,0.000589217151897969
40,0,0,-0.0556345487243206,1.15799258479727,1.04221316892487,0.00514319141312534,0.00060029899093772
41,0,0,-0.0556274998780659,1.15798311177094,1.04215833993069,0.00449159714099017,0.000611733831951122
42,0,0,-0.0556629814600447,1.15797802230616,1.04215535305116,0.00389871269129624,0.000618594541047512
43,0,0,-0.0556793589937952,1.15797494319418,1.04214865950188,0.00351391771004786,0.000622377179800404
44,0,0,-0.0556903405750915,1.15797327252167,1.04214571813306,0.00345033837294128,5.57954942466132e-05
45,0,0,-0.0556959604460065,1.15797243335285,1.04214423716,0.00341862715829168,3.59664598321707e-05
46,0,0,-0.0556988056745106,1.15797201281288,1.04214349653749,0.00340267344709751,2.01514444204687e-05
47,2,2,-0.055700237276757,1.15797180229882,1.04214312623335,0.00339466798437433,1.10989580690557e-05
48,5,0,-0.056411967260137,1.15792890535638,1.04196799438628,0.00152582129669758,6.2200073325247e-06
49,0,0,-0.0564282236975514,1.15792830736852,1.0419874114924,0.00199570432674544,4.60378378048798e-05
50,0,0,-0.0564294567151192,1.15792783520136,1.04199090382899,0.000751524056519095,4.49651531555517e-05
51,0,0,-0.0564239409520992,1.15792746064206,1.04199668814981,0.000647205197460021,4.45981514902716e-05
52,0,0,-0.056418530952341,1.15792726825334,1.041998906541,0.000592121956890853,4.45521708178909e-05
53,0,0,-0.0564150215830378,1.15792716949521,1.0419998543527,0.00055488186519303,4.45340454822141e-05
54,4,3,-0.056413188798649,1.15792711853484,1.04200044379016,0.000537975458495231,1.73586116480884e-06
55,4,0,-0.0563329683521728,1.15792627624434,1.04202374806351,0.000359908248175336,1.18883367150602e-06
56,0,0,-0.0563286497933946,1.15792625732105,1.04202087657282,0.000430591013770266,1.55895701814401e-06
57,0,0,-0.0563283429732986,1.15792623589234,1.04202070832485,0.000191300050066086,1.20332100728149e-06
58,7,4,-0.0563268806618056,1.15792622206461,1.0420197419861,0.000168426953676353,1.03236099846526e-06
59,0,0,-0.0563225908292477,1.15792620959847,1.04201663956548,0.00039266237298329,9.47430604192334e-07


==> matlab/dataResults/experimentPenalization/parameters2/metricType_1_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,3,-0.0104171566061215,0.0969599066711801,1.04173418967625,0.178048399046607,1
2,0,0,-0.0210715447249564,0.0864250279865566,1.04253658089513,0.15909541942304,1
3,0,0,-0.0265983664927264,0.0810488520909604,1.0438103628769,0.148325081782183,1
4,0,0,-0.0294381126758917,0.0783221996146968,1.04481291448365,0.142410192598873,1
5,0,0,-0.0308827322110663,0.0769464624587232,1.0454339395078,0.139281272929857,1
6,0,0,-0.0316121519645925,0.0762549854636486,1.04577846925063,0.137668719885791,1
7,0,0,-0.0319787678688301,0.0759082687762781,1.04595974908788,0.136849832581998,1
8,0,0,-0.0321625690272501,0.0757346555232857,1.04605270429359,0.136437172475499,0.0105167592102785
9,0,0,-0.0322545950239664,0.0756477838216605,1.04609976816436,0.136230031182648,0.00531419656767461
10,0,0,-0.0323006396425199,0.0756043315303749,1.04612344757824,0.136126256896911,0.00267441579303627
11,0,0,-0.0323236698901396,0.0755826012529547,1.0461353242674,0.136074318744658,0.00134213092834837
12,0,4,-0.0323351870027007,0.0755717350785804,1.04614127187152,0.136048336904007,0.00067238421069396
13,0,0,-0.0367323374166075,0.0714855679367493,1.04902623470772,0.125473556831049,0.000336533697697622
14,0,0,-0.0390101924708331,0.0694090790744465,1.05091588249615,0.119706470803684,0.00424908758653643
15,0,0,-0.0401709585976721,0.0683594001430352,1.05196141483459,0.116755884611817,0.00623870474721402
16,0,0,-0.0407566184446284,0.0678313447390034,1.05250392056342,0.115276065940669,0.00724493138733973
17,0,0,-0.0410507118841813,0.0675664797349748,1.0527792158814,0.11453657842883,0.00775125651395125
18,0,0,-0.0411980662417799,0.0674338345914899,1.05291775837782,0.114167112346258,0.00800525534360561
19,0,0,-0.0412718192658649,0.0673674584934001,1.05298723901274,0.113982468083396,0.00405173334525942
20,0,0,-0.041308714605792,0.0673342570197413,1.05302202990979,0.113890170408498,0.00204162058104634
21,0,0,-0.0413271669660774,0.0673176529215376,1.05303943778421,0.113844027957399,0.0010251431232939
22,0,4,-0.0413363943167232,0.0673093500314491,1.05304814480066,0.113820958361788,0.000513691817465842
23,0,0,-0.0451965210250536,0.0639143640121099,1.05746417511668,0.104030425161472,0.000257129703525733
24,0,0,-0.0471550897240226,0.0621762716618127,1.059541988498,0.0993874022188338,0.00351947057937997
25,0,0,-0.0481425793579718,0.0612976062686036,1.06056429086779,0.097039838856294,0.00519118683158741
26,0,0,-0.0486394023327073,0.0608557239414852,1.06108003244844,0.095850885909275,0.00603665075113764
27,0,0,-0.0488887007448368,0.0606341127331896,1.06133988806283,0.0952520314350529,0.00646192898005241
28,0,0,-0.0490135847961484,0.0605231349401493,1.06147039518941,0.0949514607438325,0.00667523729825955
29,0,0,-0.0490760870658604,0.0604676023818279,1.06153580261077,0.0948008847932791,0.00339122907196061
30,0,0,-0.0491073534464575,0.0604398251087426,1.0615685458295,0.0947255236582517,0.00170866927998477
31,0,0,-0.0491229904708465,0.0604259337138129,1.06158492744102,0.0946878247424707,0.000857781159861064
32,0,5,-0.049130809944368,0.0604189873255071,1.06159312076262,0.0946689706905492,0.000429790227672276
33,0,0,-0.05077940845276,0.0589720803383414,1.06349428748335,0.0905759855246262,0.000215125407682509
34,0,0,-0.0516140038988938,0.058241097629165,1.06447035281857,0.0884773944446116,0.00155105460180797
35,0,0,-0.0520342457740194,0.0578735211048753,1.06496638286995,0.0874167436266631,0.00222650475266294
36,0,0,-0.0522451146865258,0.0576891851131042,1.0652162482313,0.0868841193112687,0.00256630400386722
37,0,0,-0.0523507353522966,0.0575968770281152,1.06534160370865,0.0866173237249909,0.00273674860070872
38,0,0,-0.0524035919870797,0.0575506875864735,1.06540438083437,0.0864838180826783,0.00282211029739186
39,0,0,-0.0524300318387398,0.057527583970162,1.06543579337064,0.0864170400276219,0.00142139275186783
40,0,0,-0.0524432546423563,0.0575160299325181,1.06545150551768,0.0863836449141323,0.000713513659003011
41,0,5,-0.0524498667628486,0.0575102523556287,1.06545936304629,0.086366945864117,0.000357491172357276
42,0,0,-0.0539801600784478,0.0561923658754534,1.06746818537428,0.0823984097181122,0.000178932757475485
43,0,0,-0.0547529530489547,0.0555257818115082,1.06847063408037,0.080432926806488,0.00140451115266176
44,0,0,-0.0551406654008852,0.0551904531143511,1.06896416163262,0.0794669496352909,0.00202490577496528
45,0,0,-0.0553347303361693,0.0550222762302414,1.06920777068786,0.0789898541758118,0.00233713085581084
46,0,0,-0.05543179792755,0.054938060251619,1.06932862267805,0.0787529864487246,0.00249375370227663
47,0,0,-0.0554803382891125,0.0548959205180717,1.06938878989956,0.0786349972990303,0.00257219210400965
48,0,0,-0.0555046098311216,0.0548748427367135,1.06941880624373,0.0785761168969609,0.00129644535738174
49,0,0,-0.0555167459072523,0.0548643018703165,1.06943379727848,0.0785467056067296,0.000650939074794722
50,0,5,-0.0555228140171942,0.0548590309435696,1.06944128847151,0.0785320072348252,0.000326151244034609
51,0,0,-0.0569232108340738,0.0536595869010947,1.07133764974777,0.075146606891926,0.000163245286671845
52,0,0,-0.0576189832241471,0.0530524515767197,1.07216625971316,0.0736170659335762,0.00127847335052438
53,0,0,-0.057964803501756,0.0527472085899039,1.07254291918964,0.0728946591110904,0.00184346894135198
54,0,0,-0.058137140925211,0.0525941975276961,1.07272157202372,0.0725432534135052,0.00212763414680965
55,0,0,-0.0582231645419633,0.0525175980184013,1.07280849439848,0.0723698561657199,0.00227010434262039
56,0,0,-0.0582661401433825,0.0524792751636451,1.07285135919293,0.0722837140762043,0.00234143292516822
57,0,0,-0.0582876189187856,0.0524601080081441,1.07287264322474,0.0722407795927663,0.00118031173744959
58,0,0,-0.0582983560545541,0.0524505230040668,1.07288324825012,0.0722193461651532,0.000592343568575585
59,0,5,-0.0583037240600712,0.0524457301461489,1.07288854152834,0.0722086378638285,0.000296685585837099
60,0,0,-0.0595563528274324,0.0513374852330026,1.07422326117341,0.0697613381153048,0.00014846738154721
61,0,0,-0.0601705569012828,0.0507779299304636,1.07471473330293,0.0686455284159412,0.00118011278539876
62,0,0,-0.0604756932469738,0.0504969893857541,1.07492900561868,0.0681011103361363,0.00170134523318145
63,0,0,-0.0606279141422019,0.0503562371006013,1.07502979483203,0.0678311269126165,0.00196311862239001
64,0,0,-0.0607039544853603,0.0502857908662502,1.07507877281248,0.0676965795032492,0.00209428590346547
65,0,0,-0.0607419591159535,0.0502505502448552,1.07510292754493,0.0676294045022934,0.00215993927989871
66,0,0,-0.0607609577873524,0.0502329255586523,1.07511492374854,0.0675958402239398,0.00108693498814739
67,0,0,-0.0607704562418178,0.0502241121216383,1.07512090185461,0.0675790637140599,0.000545004371811354
68,0,5,-0.0607752052524327,0.0502197051296423,1.07512388594525,0.067570676844749,0.000272877264115859
69,0,0,-0.0619030325684379,0.0491797724214174,1.07589710834747,0.0655745443064713,0.000136531970958996
70,0,0,-0.0624625990830879,0.0486558701736199,1.07620007112315,0.0645872551436987,0.00110601844483278
71,0,0,-0.0627424611062008,0.0483929349067452,1.07634221039136,0.0640927083461858,0.00159468007123529
72,0,0,-0.0628824970542895,0.0482612162381213,1.07641174006732,0.0638449777935255,0.00183999065190703
73,0,0,-0.0629525498083575,0.0481952933624197,1.0764461968097,0.0637209742755614,0.00196289588351693
74,0,0,-0.0629875858501423,0.0481623159330935,1.07646335670623,0.063658935151066,0.00202441176722264
75,0,0,-0.0630051064031096,0.0481458232068023,1.07647192054652,0.0636279059059011,0.00101745648832397
76,0,0,-0.0630138673267877,0.0481375758389994,1.07647619856263,0.0636123888203937,0.000510046966817612
77,0,5,-0.0630182479521785,0.048133451903713,1.07647833660983,0.0636046296566632,0.00025535906774582
78,0,0,-0.0640650402121859,0.0471544056274804,1.07705120406674,0.0617274215585333,0.000127764334408351
79,0,0,-0.064590387441645,0.0466613325431976,1.07732045096844,0.0607767324290926,0.00104088773493922
80,0,0,-0.0648540417023678,0.0464138585558689,1.07745516188699,0.0602971582107634,0.00150098338989592
81,0,0,-0.0649861500590214,0.0462898791740651,1.07752281538281,0.0600561712663635,0.00173196465093341
82,0,0,-0.0650522784825836,0.0462278277734592,1.07755674439136,0.0599353595616823,0.00184769666493433
83,0,0,-0.0650853617258425,0.0461967864994482,1.07757373763624,0.0598748718268166,0.00190562413025376
84,0,0,-0.0651019081630236,0.0461812619502666,1.07758224182522,0.0598446071954694,0.000957619128032244
85,0,0,-0.0651101825926524,0.0461734986952585,1.07758649585812,0.0598294696519805,0.000480070592930953
86,0,5,-0.0651143201111166,0.0461696168223517,1.07758862336497,0.0598218995686665,0.000240359860610384
87,0,0,-0.0661025916110498,0.0452493439900098,1.07816408361521,0.0579818740483608,0.000120262351713349
88,0,0,-0.0666008085424954,0.0447857909487649,1.07845710852727,0.057039441647013,0.000978483783449446
89,0,0,-0.0668511988079283,0.0445530915873375,1.07860683784435,0.0565614661598236,0.00141099555068326
90,0,0,-0.066976738103989,0.0444365007815356,1.07868263549872,0.0563206389157337,0.00162817036292913
91,0,0,-0.0670395966337931,0.044378143669482,1.07872078115756,0.0561997463783028,0.00173699791372292
92,0,0,-0.0670710484705767,0.0443489494993961,1.07873991727128,0.0561391779842664,0.00179147315286969
93,0,0,-0.0670867800757138,0.0443343484869612,1.07874950133928,0.0561088629555015,0.000900394490613673
94,0,0,-0.0670946473054326,0.0443270469958776,1.0787542973994,0.0560936976955826,0.000451442461803717
95,0,5,-0.0670985812777621,0.0443233960037399,1.07875669643889,0.0560861131245364,0.00022604459145989
96,0,0,-0.0680356038815514,0.0434615258301297,1.07940359025607,0.0542390879087243,0.000113104777795692
97,0,0,-0.0685087842280326,0.0430272141970395,1.07973850992082,0.0532845187159099,0.000916617839352318
98,0,0,-0.0687467574656652,0.0428091276116458,1.07991008961305,0.0527985304834439,0.00132173530235656
99,0,0,-0.0688661072577702,0.0426998389518642,1.07999695179598,0.0525532557953597,0.00152522087531547
100,0,0,-0.068925874941809,0.0426451315787735,1.08004065325637,0.0524300363641161,0.00162720804401342
101,0,0,-0.0689557822203456,0.0426177619114779,1.0800625716915,0.0523682797187999,0.00167826442496641
102,0,0,-0.0689707417480752,0.0426040730546981,1.08007354783867,0.0523373644935231,0.000843763918651833
103,0,0,-0.0689782229876837,0.0425972276170043,1.0800790401444,0.0523218976343328,0.000423141142341446
104,0,5,-0.0689819639768749,0.0425938046453893,1.08008178735524,0.0523141618905115,0.000211899994641496
105,0,0,-0.0698685797069689,0.0417911247217059,1.08081652537676,0.0504354107069684,0.000106034306474823
106,0,0,-0.0703162458499575,0.0413863688466022,1.08119175963678,0.0494630190606571,0.000854006857067532
107,0,0,-0.0705413600996569,0.0411830394258298,1.08138223688842,0.0489685296416262,0.0012313930648757
108,0,0,-0.0706542405476687,0.0410811235789688,1.0814780830078,0.0487192488802993,0.00142103362886829
109,0,0,-0.0707107616378279,0.0410301011671121,1.08152614058787,0.0485941070922591,0.00151610403803548
110,0,0,-0.0707390423823957,0.0410045736239716,1.08155020060235,0.0485314119897517,0.0015637034782772
111,0,0,-0.0707531878010543,0.040991805741109,1.08156223810026,0.0485000335415614,0.000786551097734345
112,0,0,-0.0707602617714537,0.0409854207684755,1.08156825868152,0.0484843366134025,0.000394563105493212
113,0,5,-0.0707637990718502,0.0409822280239356,1.08157126942513,0.048476486225877,0.00019761865735432
114,0,0,-0.0715964059059949,0.0402396394054473,1.08236707916609,0.0465888275846815,9.88955550331738e-05
115,0,0,-0.0720155806404233,0.0398648571780476,1.08275718706616,0.045624116527279,0.000790461761664807
116,0,0,-0.0722260325827237,0.0396765078315509,1.08295084855508,0.0451378569853261,0.00113971644592403
117,0,0,-0.0723314509860045,0.0395820833806019,1.0830469880395,0.0448939528894323,0.00131529790955812
118,0,0,-0.0723842054488916,0.0395348074980856,1.08309484386298,0.0447718340544293,0.00140333738787356
119,0,0,-0.0724105936324498,0.0395111534957711,1.08311871313039,0.04471073636177,0.00144742052584997
120,0,0,-0.0724237904162665,0.0394993224613183,1.08313063245464,0.0446801783779369,0.00072848590967621
121,0,0,-0.0724303894753963,0.0394934059335343,1.08313658820816,0.0446648971557488,0.000365534716729288
122,0,5,-0.0724336891710407,0.0394904474167252,1.08313956509761,0.0446572559938609,0.000183101898016555
123,0,0,-0.0732052104413159,0.038807011806684,1.08391664753931,0.0428489185126606,9.16359638766934e-05
124,0,0,-0.073591130522138,0.0384618261826996,1.08427051071489,0.0419479638220401,0.000727795691401592
125,0,0,-0.0737842484150693,0.0382883198115871,1.0844394447406,0.0414998090699098,0.00104932731307153
126,0,0,-0.0738808006152447,0.0382013338504449,1.08452140443734,0.0412764668758601,0.00121100264973117
127,0,0,-0.0739290714354807,0.0381577822045271,1.08456171641452,0.0411649958303193,0.00129207208308937
128,0,0,-0.0739532051218809,0.0381359916603021,1.0845817007949,0.0411093121422439,0.00133266521219816
129,0,0,-0.0739652714859612,0.0381250927012277,1.08459164952775,0.0410814834710978,0.00067102014638197
130,0,0,-0.0739713045423308,0.0381196422991322,1.08459661296187,0.0410675724546717,0.000336733481471868
131,0,5,-0.0739743210383697,0.0381169168673433,1.08459909193745,0.0410606177794323,0.000168677512454904
132,0,0,-0.0746775665035932,0.0374882962355113,1.08524253970591,0.0394361477905709,8.44169831016039e-05
133,0,0,-0.0750265521642624,0.0371707675125557,1.08550424041771,0.0386432942904137,0.000669485969015782
134,0,0,-0.0752006030125105,0.0370111913573535,1.08562214071814,0.0382516058276938,0.00096522414774633
135,0,0,-0.075287481182237,0.0369311994552845,1.08567747437011,0.038056884281035,0.00111390134387421
136,0,0,-0.0753308832678928,0.0368911524060834,1.08570423317915,0.0379597943779362,0.00118844284384768
137,0,0,-0.075352575083647,0.0368711160863606,1.0857173855188,0.0379113158173415,0.0012257644612599
138,0,0,-0.0753634186899486,0.0368610947249487,1.08572390493609,0.0378870929635602,0.000617180149150701
139,0,0,-0.0753688399184914,0.0368560832434962,1.08572715045953,0.0378749856215873,0.00030967278760706
140,0,5,-0.0753715503892176,0.0368535773025375,1.08572876967539,0.0378689329690981,0.000155108113857286
141,0,0,-0.0760048627146523,0.0362731276411842,1.08615562238982,0.0364568096064607,7.76221527470367e-05
142,0,0,-0.0763178810177246,0.0359800998748353,1.08630320517625,0.0357670355715544,0.000618024764899222
143,0,0,-0.0764738648683457,0.0358328841744451,1.08636430514376,0.0354251858123675,0.00089101621152532
144,0,0,-0.0765517106698519,0.0357590995288625,1.08639151621727,0.0352549074063408,0.00102821055050355
145,0,0,-0.0765905999612849,0.0357221627691502,1.08640431298778,0.0351699172112359,0.00109698371463374
146,0,0,-0.0766100365489531,0.0357036832462588,1.08641051217662,0.0351274578864166,0.00113141453338726
147,0,0,-0.0766197528706369,0.0356944406945876,1.08641356233714,0.0351062369884077,0.000569444394925428
148,0,0,-0.0766246105437018,0.035689818720623,1.08641507510408,0.0350956287085389,0.000285659180247616
149,0,5,-0.0766270392589457,0.0356875075590357,1.08641582841483,0.0350903251081668,0.00014306545382213
150,0,0,-0.0771969634178186,0.0351491052450496,1.08662972872475,0.033844996034835,7.15919698267842e-05
151,0,0,-0.0774791835925634,0.034877468241597,1.08668332638105,0.0332305869333205,0.000573057524100598
152,0,0,-0.077620021736402,0.0347410293272621,1.0867007409153,0.0329248913329651,0.000826215004661748
153,0,0,-0.0776903604686247,0.0346726525415601,1.0867069515501,0.0327723800326492,0.000953411367325588
154,0,0,-0.0777255127658926,0.0346384245057971,1.08670945890374,0.0326962047808593,0.00101716617906293
155,0,0,-0.0777430849555845,0.0346213005367169,1.08671056566396,0.0326581368618694,0.00104908305323863
156,0,0,-0.0777518700967981,0.0346127360592281,1.08671108261162,0.0326391077842005,0.000527804708332705
157,0,0,-0.0777562624333829,0.0346084531965972,1.08671133201311,0.0326295944604605,0.000264732182368957
158,0,5,-0.0777584585437106,0.0346063116092287,1.08671145445017,0.0326248381017092,0.000132576130664877
159,0,0,-0.0782754667135117,0.0341054336123011,1.08677098131896,0.0315031370407094,6.63409323313352e-05
160,0,0,-0.0785324371653228,0.033852813365342,1.08676184488419,0.0309479176486066,0.00053299089349601
161,0,0,-0.0786608617533519,0.0337259433963191,1.08675057641393,0.0306716237183503,0.000768487171374871
162,0,0,-0.0787250353572916,0.0336623664138584,1.08674300811673,0.0305338027054307,0.000886792662909003
163,0,0,-0.078757114440935,0.0336305421603905,1.08673875665912,0.0304649735632522,0.000946086782738734
164,0,0,-0.0787731522131884,0.0336146210598259,1.08673651528675,0.0304305793283014,0.000975769448838218
165,0,0,-0.0787811706744118,0.0336066582619016,1.08673536581238,0.0304133872946986,0.000490812552475198
166,0,0,-0.0787851798008614,0.0336026763005046,1.08673478389226,0.0304047925488684,0.000246155103440421
167,0,5,-0.0787871843382969,0.0336006851791316,1.08673449113816,0.0304004954936978,0.000123267095814492
168,0,0,-0.0792601499482208,0.0331337140005492,1.08669146609545,0.029385810479098,6.16812347268431e-05
169,0,0,-0.0794956796524733,0.0328982501940541,1.0866387908024,0.0288844143058047,0.000496828159841339
170,0,0,-0.0796134390383975,0.0327800123773548,1.08660683024151,0.0286351608090979,0.000716370865771782
171,0,0,-0.0796722852598072,0.0327207654693466,1.08658910587283,0.0285108887519607,0.000826645884546853
172,0,0,-0.0797017013158916,0.0326911098178342,1.08657981821555,0.0284488404682173,0.000881910831157975
173,0,0,-0.0797164076590725,0.032676273917491,1.08657506848309,0.0284178381400105,0.000909575361297418
174,0,0,-0.0797237604171814,0.0326688539454882,1.08657266717754,0.0284023424135305,0.000457440083058189
175,0,0,-0.0797274366937386,0.0326651434536288,1.08657145991856,0.0283945959076916,0.000229396248565911
176,0,5,-0.079729274806497,0.0326632880811847,1.08657085463793,0.02839072299387,0.000114868923725933
177,0,0,-0.0801639655992987,0.0322269341299211,1.08644966194109,0.0274750976349316,5.74773881619611e-05
178,0,0,-0.080380424111121,0.0320069682164848,1.08636042980387,0.0270230943215,0.000464175687913099
179,0,0,-0.080488622157743,0.0318965294762765,1.08631043244244,0.0267984268874324,0.00066930570100622
180,0,0,-0.0805426803222145,0.0318411949241148,1.08628374379329,0.0266864110000689,0.000772324469211702
181,0,0,-0.0805697003892974,0.0318134986861723,1.08626998671948,0.0266304804958898,0.000823948529514021
182,0,0,-0.0805832082395389,0.0317996433051693,1.086263005415,0.0266025343502654,0.000849789395012346
183,0,0,-0.0805899616258526,0.0317927137964149,1.08625948910496,0.0265885660222745,0.000427290824751778
184,0,0,-0.0805933381851101,0.0317892485871284,1.08625772453897,0.0265815830405024,0.000214254420069851
185,0,4,-0.0805950264313605,0.0317875158687143,1.08625684065363,0.0265780918446739,0.000107280889148062
186,0,0,-0.0813869183377672,0.030983178619207,1.0859175009867,0.0249449232225906,5.36790554005045e-05
187,0,0,-0.0817771324694792,0.0305746079143886,1.08561894871376,0.0241487879383009,0.000830320066965276
188,0,0,-0.0819735978691511,0.03036867412991,1.08546442037571,0.023754179635681,0.00122503539078073
189,0,0,-0.0820708044469278,0.0302652841290095,1.08537214320883,0.0235576811375543,0.00142403966650492
190,0,0,-0.0821194351753397,0.0302134820060319,1.08532505070854,0.0234596057834868,0.00152396445811895
191,0,0,-0.0821437476230218,0.0301875539623667,1.08530116632483,0.0234106086228048,0.00157403386268244
192,0,0,-0.0821559027428037,0.0301745831685127,1.08528913553421,0.0233861198869095,0.000795624656840369
193,0,0,-0.0821619799982301,0.0301680960752081,1.08528309766308,0.0233738779457934,0.000400024745875846
194,0,0,-0.0821650185470459,0.0301648521040358,1.08528007307543,0.02336775757771,0.000200578054701875
195,0,4,-0.0821665378014224,0.0301632300122663,1.08527855936485,0.0233646975437604,0.000100432024973673
196,0,0,-0.0828364081307393,0.0294546301643362,1.08466850479534,0.0220159485843536,5.0251993765571e-05
197,0,0,-0.0831672293332578,0.0290951302756293,1.08426240520184,0.0213507008107852,0.000732923798030444
198,0,0,-0.0833335887099762,0.0289140173524701,1.08405279006388,0.021019368359064,0.00107945289288343
199,0,0,-0.083416226248218,0.0288231089774169,1.08393847134252,0.0208539661406103,0.00125407872273807
200,0,0,-0.0834575596939131,0.0287775653474385,1.08388040336019,0.0207713114892325,0.00134174312661892
201,0,0,-0.0834782264632519,0.0287547709671538,1.08385110367724,0.0207299939027203,0.00138566466482778
202,0,0,-0.083488559722297,0.0287433681092105,1.08383638571273,0.0207093373233386,0.000699859197182406
203,0,0,-0.0834937263108424,0.0287376652599255,1.08382900956176,0.0206990095595487,0.000351762166418856
204,0,0,-0.0834963095940024,0.0287348134797807,1.08382531718006,0.0206938458056792,0.00017635209254456
205,0,4,-0.0834976012327129,0.0287333875007796,1.08382346991108,0.0206912639603191,8.82954976361566e-05
206,0,0,-0.084071971957417,0.0281050869744199,1.083051450675,0.0195414938513127,4.41778466589576e-05
207,0,0,-0.084356336064635,0.0277865648647246,1.08258513277091,0.0189688497461705,0.000649683992733949
208,0,0,-0.0844998159084498,0.0276261413764422,1.08235076667734,0.0186821375616159,0.000956803244485868
209,0,0,-0.0845711398865845,0.0275456271880917,1.08222580535429,0.0185386214955067,0.0011115238834833
210,0,0,-0.0846068221385768,0.0275052929223279,1.08216258895013,0.0184667994115559,0.00118918629168906
211,0,0,-0.0846246665089161,0.0274851062761197,1.08213077599351,0.0184308703062311,0.00122809457845166
212,0,0,-0.0846335894371568,0.0274750080461509,1.08211481729214,0.0184129009848276,0.000619980698300132
213,0,0,-0.0846380510828116,0.0274699577008222,1.0821068247979,0.0184039151002565,0.000311556818573727
214,0,0,-0.0846402819506843,0.0274674322201143,1.08210282525575,0.0183994218480361,0.000156183675619981
215,0,4,-0.0846413973958499,0.0274661694026921,1.08210082465988,0.0183971751439457,7.81949679773547e-05
216,0,0,-0.0851399118182744,0.0269072465505075,1.08125265506975,0.0173888730028994,3.9123519635767e-05
217,0,0,-0.0853873595268102,0.0266240239990664,1.08076405618382,0.0168802306724101,0.000577859725612251
218,0,0,-0.0855124609469116,0.0264813913315833,1.08052061704346,0.0166238355822578,0.000850984047084502
219,0,0,-0.0855747401012881,0.0264098061305647,1.08039285978795,0.0164950606057528,0.000988566369238872
220,0,0,-0.0856059040834919,0.0263739445112319,1.08032835967214,0.0164305063601532,0.00105762608954961
221,0,0,-0.0856214916765759,0.0263559961969706,1.08029594614667,0.016398185787809,0.00109222489146021
222,0,0,-0.0856292868706655,0.0263470176314883,1.08027969808052,0.0163820144198894,0.000551250353536925
223,0,0,-0.0856331848184552,0.0263425272425727,1.08027156368334,0.0163739259380646,0.000277006367578089
224,0,0,-0.0856351338802853,0.0263402817710567,1.08026749388968,0.0163698809942563,0.000138864089010621
225,0,4,-0.0856361084332195,0.0263391589659697,1.08026545834361,0.0163678583461995,6.95243595079803e-05
226,0,0,-0.086072184656696,0.025842076176767,1.07939925092165,0.0154558865602916,3.47855452622475e-05
227,0,0,-0.0862891945087876,0.0255902021693396,1.07891314817702,0.0149903225402371,0.000513920020203604
228,0,0,-0.0863991027775559,0.0254633372179027,1.07867194972093,0.0147544502325426,0.000756815462148647
229,0,0,-0.0864538893867882,0.0253996578745263,1.07854651758767,0.0146357120824566,0.000879190024670018
230,0,0,-0.0864813113423727,0.0253677545204935,1.0784832623828,0.0145761252676385,0.000940623896530393
231,0,0,-0.0864950295038283,0.0253517866554096,1.07845149676227,0.0145462762564152,0.000971404445476207
232,0,0,-0.0865018904002328,0.0253437986415652,1.07843557920152,0.0145313377041174,0.000490289521357393
233,0,0,-0.0865053213053389,0.0253398036099781,1.07842761170719,0.0145238648980997,0.000246403527774428
234,0,0,-0.0865070368725151,0.0253378058374719,1.07842362577843,0.0145201276103503,0.000123533607924581
235,0,4,-0.0865078946848097,0.0253368068869725,1.07842163226827,0.0145182587450062,6.18520370544023e-05
236,0,0,-0.0868904802141411,0.0248963957340649,1.07757478365968,0.0136766699355275,3.09476335209613e-05
237,0,0,-0.0870812551924027,0.0246731499413441,1.07710563001275,0.0132447655832758,0.000455390921344626
238,0,0,-0.0871779282893277,0.024560667058279,1.07687217978859,0.0130256390922409,0.000670648700221058
239,0,0,-0.0872261514211897,0.0245041956833774,1.0767512684259,0.0129152798270418,0.000779136551699131
240,0,0,-0.0872502893625152,0.0244759005571679,1.07669027760833,0.0128598893732799,0.000833610154094486
241,0,0,-0.0872623649979386,0.0244617378717827,1.07665964562872,0.0128321407997922,0.000860906329804595
242,0,0,-0.0872684044948008,0.0244546527149877,1.07664429517873,0.0128182530962791,0.000434657862282223
243,0,0,-0.0872714246647548,0.0244511091788278,1.07663661129952,0.0128113058803162,0.000218497226356473
244,0,0,-0.0872729348553344,0.0244493371707748,1.07663276719149,0.0128078314300312,0.000109557879451175
245,0,4,-0.0872736899770529,0.0244484511066883,1.07663084459476,0.0128060939941565,5.48585126026457e-05
246,0,0,-0.0876081865526895,0.0240605395144978,1.07581555649092,0.0120289035473497,2.74494504795691e-05
247,0,0,-0.0877750051489335,0.0238637779370853,1.075364619674,0.011630608658454,0.000401198357284957
248,0,0,-0.0878594085134446,0.0237646010671033,1.07513780048,0.0114288312358261,0.0005908747779024
249,0,0,-0.0879015063451075,0.0237147998352679,1.07502041252749,0.0113272919827518,0.000686508111724479
250,0,0,-0.0879225719684385,0.0236898442191853,1.07496111677938,0.0112763517981558,0.000734537335506866
251,0,0,-0.0879331088886297,0.0236773524213352,1.07493131446947,0.0112508386908173,0.000758606887503011
252,0,0,-0.0879383783728951,0.023671102994388,1.0749163742527,0.0112380713357476,0.000383187093162596
253,0,0,-0.0879410133708605,0.0236679773950493,1.07490889432329,0.0112316849518596,0.000192674942697285
254,0,0,-0.0879423309337824,0.0236664143734287,1.07490515189641,0.0112284910825738,9.66236720540831e-05
255,0,4,-0.0879429897312261,0.0236656328070699,1.07490328006657,0.0112268939785011,4.83854618392177e-05
256,0,0,-0.0882324813062375,0.0233259995796782,1.07410852409891,0.0105187831846242,2.42114121153797e-05
257,0,0,-0.0883765775818867,0.0231536134642874,1.07366734911562,0.0101574966947727,0.000351352841657007
258,0,0,-0.08844923608241,0.0230666946701914,1.07344214119909,0.00997489911184653,0.000517489530100557
259,0,0,-0.0884854527594027,0.023023041758877,1.07332561787808,0.00988311170043543,0.000601282724857807
260,0,0,-0.0885035655165148,0.0230011653324752,1.07326667105606,0.00983709020289868,0.000643372614551746
261,0,0,-0.0885126227707443,0.022990214415911,1.07323702104648,0.00981404717104132,0.00066446747459474
262,0,0,-0.0885171516017232,0.0229847357549183,1.07322215135319,0.00980251754157705,0.000335785163767116
263,0,0,-0.0885194160666774,0.0229819956203511,1.07321470527027,0.00979675069304958,0.000168877709369158
264,0,0,-0.0885205483113505,0.0229806253516239,1.07321097941187,0.00979386675965628,8.46990498403061e-05
265,0,4,-0.0885211144367156,0.0229799401668457,1.07320911577745,0.00979242466559189,4.24164072531097e-05
266,0,0,-0.0887681549059437,0.0226839838234335,1.07241518616405,0.00915797051367843,2.12251656295237e-05
267,0,0,-0.0888907255636735,0.022533691430876,1.07197349851218,0.00883556071552506,0.000306230592477488
268,0,0,-0.0889522699966607,0.022457895091829,1.07174520506705,0.00867291468916823,0.000451044324042249
269,0,0,-0.0889829221092452,0.022419823945457,1.07162723661114,0.00859122184566178,0.000524100528522101
270,0,0,-0.0889982421624479,0.0224007437358101,1.07156750941052,0.00855027881537292,0.000560801406166878
271,0,0,-0.0890059003455174,0.0223911922886121,1.07153745391369,0.00852978280282443,0.000579196431035531
272,0,0,-0.0890097289560238,0.0223864137060266,1.07152237763573,0.00851952862865814,0.00029279153482141
273,0,0,-0.0890116431390763,0.0223840236970322,1.07151482730006,0.0085143999941054,0.000147277724849446
274,0,0,-0.0890126001998349,0.0223828285127382,1.07151104907524,0.00851183528927086,7.38713947968372e-05
275,0,3,-0.0890130787224964,0.0223822308755954,1.07150915919761,0.0085105528398775,3.69954327188032e-05
276,0,0,-0.0894183758903439,0.0218858961756529,1.06996021776848,0.00741007557063377,1.85128602147311e-05
277,0,0,-0.0896126387124199,0.0216302374434332,1.06897535213455,0.00684933768580314,0.000505296112959228
278,0,0,-0.0897139007062655,0.0215001347881107,1.0684832486894,0.00656693245834161,0.000756176262593319
279,0,0,-0.089758537370006,0.0214344400549682,1.06816807959176,0.00642001789112031,0.000883888908921465
280,0,0,-0.0897831634577465,0.0214013877865755,1.06802942828284,0.00634678278201604,0.000948388457769941
281,0,0,-0.0897951653889054,0.0213848131479322,1.0679562630292,0.00631053585742663,0.000980843089019898
282,0,0,-0.0898011470236328,0.0213765140126625,1.06791928982712,0.0062923987046367,0.000501083027720742
283,0,0,-0.0898041341320208,0.0213723614663026,1.06790071600948,0.00628332541164661,0.000253723430770791
284,0,0,-0.0898056268521218,0.0213702844450343,1.06789140813838,0.00627878750195202,0.000127773321808161
285,0,0,-0.0898063730132653,0.021369245746942,1.06788674904775,0.00627651822323854,6.41556099339469e-05
286,0,3,-0.0898067460452067,0.0213687263509762,1.06788441822332,0.00627538350202085,3.21420396335592e-05
287,0,0,-0.0900742681774585,0.0210032136825694,1.06623286108975,0.00545113569848845,1.60867969559719e-05
288,0,0,-0.0901974645690735,0.0208149809076908,1.06519606172544,0.00504566388288202,0.000373300330093057
289,0,0,-0.0902679830644352,0.0207200604554968,1.06473960550514,0.00490435882739976,0.000557380558611736
290,0,0,-0.0902886921800409,0.0206731492455416,1.06437548486043,0.00478462603068928,0.000650223989537457
291,0,0,-0.0903053307962061,0.0206492052637483,1.06424720124318,0.00466428675212775,0.000696096501400359
292,0,0,-0.0903134014883419,0.0206369963722136,1.0641773424644,0.00463110045739633,0.000719521087227906
293,0,0,-0.0903172971525983,0.0206308774480725,1.06414080462921,0.00461700316502647,0.000366217310355757
294,0,0,-0.0903192292832149,0.02062781561048,1.06412233820792,0.00461003811628421,0.000184103459618362
295,0,0,-0.0903201923827891,0.0206262841117411,1.06411306510284,0.00460656570912997,9.22448450168672e-05
296,0,0,-0.0903206732768701,0.0206255182179596,1.06410841941257,0.00460483130531026,4.68651338005333e-05
297,0,3,-0.0903209135692024,0.0206251352350012,1.06410609437244,0.00460396448363487,2.36870457887006e-05
298,0,0,-0.0904922325644625,0.0203577210161156,1.0624533368572,0.00401224575718503,1.18611372124516e-05
299,0,0,-0.0905525392650435,0.0202319899802028,1.06141580651207,0.0061638804854488,0.000273156431956828
300,0,0,-0.0905904542824845,0.0202136091568387,1.06152569653182,0.00719534264358947,0.000395825630277125
301,0,0,-0.0905869634417405,0.020188528875254,1.06121636090771,0.0037788690329164,0.000412674954902409
302,0,0,-0.0905933251903068,0.0201720047158638,1.06106651695158,0.00359043756520266,0.000436989342705571
303,0,0,-0.09059888544246,0.0201631496131037,1.0610063255265,0.00351797154455554,0.000453130519137396
304,0,0,-0.0906014445434652,0.0201586612412257,1.06097304915627,0.00350618961019633,0.00019457140301192
305,0,0,-0.0906027077337349,0.0201564150200756,1.06095620963696,0.00350057051399374,7.33287389771409e-05
306,0,0,-0.0906033364668318,0.0201552914525034,1.06094775233449,0.0034977886830837,5.71941367630419e-05
307,0,0,-0.0906036502131777,0.0201547295565437,1.06094351525556,0.0034964024858831,3.32374227505899e-05
308,0,3,-0.0906038069410432,0.0201544485806716,1.06094139470595,0.00349571037106027,1.72751593200543e-05
309,0,0,-0.0907193244384048,0.0199528124527729,1.05938023035971,0.00307035148853835,8.7010324321124e-06
310,0,0,-0.0907498035127619,0.0198867687553607,1.05865257212412,0.00941413600361351,0.000205848788452784
311,0,0,-0.0907591149909591,0.0198522775112487,1.05837991422622,0.00346032971490941,0.000269646264714915
312,0,0,-0.0907778755623131,0.0198372255227792,1.05834407788365,0.00409295096506242,0.000303013941254732
313,0,0,-0.0907777113866158,0.0198272404278293,1.05822013650978,0.00265928457901229,0.000317504033764543
314,0,0,-0.0907812208311099,0.0198204637340139,1.0581593500915,0.00263008677722247,0.000327208152842359
315,0,0,-0.0907830343718616,0.0198170565589308,1.05812914752938,0.00262002134466001,0.000132348718758987
316,0,0,-0.0907839236995885,0.0198153512731883,1.05811383721697,0.00261510956319843,6.97121964298858e-05
317,0,0,-0.0907843652735134,0.0198144982269337,1.05810614234512,0.00261266887654894,3.6926238060439e-05
318,0,0,-0.0907845853823324,0.0198140716039399,1.05810228589791,0.00261145146431656,2.27272958454733e-05
319,0,3,-0.0907846952769226,0.0198138582675563,1.05810035551548,0.00261084340784128,1.31688238893812e-05
320,0,0,-0.0908640813905729,0.0196652732068932,1.05670574234833,0.00223117995106605,6.60546645764315e-06
321,0,0,-0.0908760314745036,0.0196055722238566,1.05585097859083,0.00462985767156612,0.000151783352037596
322,0,0,-0.0908952175214736,0.0195905588839035,1.05584348872058,0.00373398981774401,0.000209779049331685
323,0,0,-0.0908940459246387,0.0195815873591758,1.05571307619013,0.00272861579296825,0.000223939343030208
324,0,0,-0.0909004407193388,0.019575438103721,1.05568507880615,0.00218483017513136,0.000232484244764061
325,0,0,-0.0909015864719085,0.019571123614882,1.05563170110323,0.0018870957960438,0.000238420163835254
326,0,0,-0.09090324404696,0.0195685973624469,1.05560818420991,0.00186201472341474,9.41495920112612e-05
327,0,0,-0.0909039784744501,0.0195673245359983,1.05559528200773,0.00185631386599105,3.69748614097026e-05
328,0,0,-0.0909043356432862,0.0195666875846188,1.05558871836779,0.00185364451556006,2.32343479052294e-05
329,0,0,-0.0909045122142064,0.0195663689907737,1.05558541361628,0.00185233824588296,1.48997745570006e-05
330,0,3,-0.0909046000395428,0.0195662096654134,1.05558375595224,0.00185169107556916,9.06911294733248e-06
331,1,0,-0.0909642052685631,0.0194652074681001,1.05446781308791,0.00189338310520301,4.91394946855461e-06
332,0,0,-0.0909477014437342,0.0194608888174021,1.05415043936556,0.00537769658295895,0.0001033898943468
333,0,0,-0.0909518703722017,0.0194500885555563,1.05407470812602,0.00284821158427875,0.000106435718596226
334,0,0,-0.0909567959038467,0.0194450448612949,1.05405774927857,0.00167102623169486,0.000116599029062497
335,0,0,-0.0909604665450704,0.0194416706759962,1.05403968683083,0.00148285897891384,0.000121324129478781
336,0,0,-0.0909620888951039,0.019439897777279,1.05402541538603,0.00143068455127142,0.000124538989417208
337,0,0,-0.0909628380244702,0.0194389997136516,1.05401719327212,0.00141241382551519,2.53096908211098e-05
338,0,0,-0.0909631958663748,0.0194385489026262,1.05401283825855,0.00140472403576547,2.18891037504776e-05
339,0,0,-0.0909633707717699,0.0194383231543841,1.05401060516157,0.00140118480934847,1.15396529301592e-05
340,0,3,-0.0909634572475484,0.0194382102050863,1.05400947538223,0.00139948529521461,6.72170691083662e-06
341,0,0,-0.0910247239496049,0.0193922133250186,1.0534744087625,0.00432726035510933,3.46047090989121e-06
342,0,0,-0.0910075156350514,0.0193651122480151,1.053024309651,0.00150661519477879,4.7684452260402e-05
343,0,0,-0.0909960941619901,0.0193625344962909,1.05279855188197,0.00319106487043588,7.38874656364963e-05
344,0,0,-0.0909990978030862,0.0193553566480791,1.0527445186258,0.00172023856372428,7.60144063352147e-05
345,0,0,-0.0910010119056563,0.0193512309510358,1.05270283182403,0.00118613610911198,8.29665063049739e-05
346,0,0,-0.0910043995438001,0.0193490031793301,1.05269355712501,0.00108395611022845,8.69792540504899e-05
347,0,0,-0.0910049452709289,0.0193478071870123,1.05267566140338,0.000971065310356416,4.32101456884909e-05
348,0,0,-0.0910055714173398,0.0193471331211224,1.05266801589886,0.000951931327395598,1.73050610027536e-05
349,0,0,-0.0910058318674672,0.0193467922171634,1.05266354144877,0.000947824513724801,1.54013751685056e-05
350,0,0,-0.0910059555871278,0.0193466215477498,1.05266123101104,0.000946007946501132,8.5644309157501e-06
351,0,2,-0.0910060160785034,0.0193465361692575,1.05266006042744,0.000945143109822887,4.60940328599058e-06
352,0,0,-0.0910750130969673,0.0193032155477605,1.05157453665305,0.00474040566996717,2.46701007254602e-06
353,0,0,-0.0910543139355901,0.019277015221702,1.05112310101382,0.00428164116656241,4.45916392518009e-05
354,0,0,-0.0910549994308778,0.0192744604065644,1.05110274136589,0.00384798411027896,7.01178994204771e-05
355,2,0,-0.0910507910216008,0.0192677154181331,1.05099447498565,0.000861237381061436,7.23318105989718e-05
356,0,0,-0.0910495642611878,0.0192670787018343,1.05097274318291,0.00109163604618205,7.89061296167654e-05
357,0,0,-0.0910485873216445,0.0192664905885183,1.05095632871573,0.000468563298245601,7.94574674231746e-05
358,0,0,-0.0910475368486561,0.0192660798009064,1.05093862632138,0.000451887029842351,3.67249592422708e-05
359,0,0,-0.0910473863383106,0.0192658694068768,1.05093305911437,0.000418700577874566,1.0935420795527e-05
360,0,0,-0.0910472231642067,0.0192657550141441,1.05092917939861,0.000413220000108164,8.59099968759935e-06
361,0,0,-0.0910471553210018,0.0192656974277907,1.05092734792488,0.000411829091833949,1.96040398896258e-06
362,1,2,-0.091047123228953,0.0192656686064831,1.05092644685109,0.000411204005847106,1.38127404368527e-06
363,0,0,-0.0910185825733693,0.0192567108166872,1.05027455471518,0.00209190760609928,8.21982035145719e-07


==> matlab/dataResults/experimentPenalization/parameters2/metricType_2_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,5,-0.0104171566061215,0.0969599066711801,1.04173418967625,0.623824119216443,1
2,0,0,-0.0196542105717905,0.0877513141057762,1.04174109849961,0.555473176399442,1
3,0,0,-0.0243995277424003,0.0830440021334943,1.04175747938948,0.517828891188797,1
4,0,0,-0.0268159732942711,0.0806543274996112,1.04177072899227,0.497906356625522,1
5,0,0,-0.0280374040361993,0.0794485516961926,1.04177899343699,0.487629889700482,1
6,0,0,-0.0286517770834378,0.0788426238116578,1.04178359792529,0.482406864931853,1
7,0,0,-0.028959928347018,0.0785388565858148,1.04178602734021,0.479773331420053,1
8,0,0,-0.029114251872567,0.0783867663749797,1.0417872750748,0.478450951320955,0.00921245751996141
9,0,0,-0.0291914764754209,0.0783106688734231,1.04178790735974,0.477788344088896,0.00465723575851461
10,0,5,-0.0292301045970133,0.0782726069286886,1.04178822562715,0.477456684424656,0.00234365862618807
11,0,0,-0.0363171123491442,0.0713209767172739,1.04186685719342,0.4131753961974,0.001175944767504
12,0,0,-0.0399836344714448,0.0677533536518429,1.04193561516383,0.377543701722532,0.00752164709438388
13,0,0,-0.0418617230410692,0.0659353057288059,1.04198229921962,0.358646940135917,0.0107855029339719
14,0,0,-0.0428146958174963,0.0650155096008269,1.04200981255644,0.348897885096793,0.0124514606461738
15,0,0,-0.0432950966191111,0.0645525642565224,1.04202480276143,0.343944350281631,0.0132951592725962
16,0,0,-0.0435363368056199,0.064320279422804,1.04203263479321,0.341447371115768,0.0137200426721663
17,0,0,-0.0436572249887073,0.0642039272508602,1.04203663896166,0.340193773505615,0.00700069729446998
18,0,0,-0.0437177371531846,0.0641456978590072,1.04203866359822,0.339565691005333,0.00354942640098266
19,0,5,-0.0437480103870495,0.064116569726442,1.04203968162043,0.339251328009386,0.00178960786979866
20,0,0,-0.0488328342412156,0.0592623983194898,1.0422513441159,0.283591449749152,0.000898939874384955
21,0,0,-0.0514928099824155,0.0567543767211006,1.04242665864712,0.253805702156201,0.00529016593703252
22,0,0,-0.0528653666070183,0.0554694302456775,1.04254468196961,0.238611393625697,0.00756590270170338
23,0,0,-0.0535643055843402,0.0548174729446545,1.04261408221909,0.231002679759916,0.00873449700518279
24,0,0,-0.0539171805190036,0.0544889011448303,1.04265183894261,0.227207748564097,0.00932822491435276
25,0,0,-0.0540944957506677,0.0543239410897267,1.04267154673794,0.22531450765746,0.00962766858161172
26,0,0,-0.0541833757487865,0.0542412895103436,1.04268161665713,0.224369198388891,0.00493845722976319
27,0,0,-0.0542278716838407,0.0541999204736204,1.04268670673623,0.223896904769736,0.00251308721075701
28,0,5,-0.0542501336760597,0.0541792250998402,1.04268926569686,0.22366085244959,0.00126950977205707
29,0,0,-0.057717201641625,0.050994013230384,1.04316879327838,0.186783042014182,0.000638247844814241
30,0,0,-0.0595449148902698,0.0493257500811538,1.04354505600401,0.170693055081136,0.0034948879144463
31,0,0,-0.060481565654396,0.0484705295247017,1.04378078848379,0.163622146532152,0.00499819100857285
32,0,0,-0.0609546729726881,0.0480380602489541,1.04391195243621,0.160349930883497,0.00577075998564183
33,0,0,-0.061192278298005,0.0478207005943225,1.0439809894137,0.158778615332166,0.00616186022466629
34,0,0,-0.0613113260550868,0.0477117518292317,1.04401638526547,0.1580088083655,0.00635852450551772
35,0,0,-0.0613709090560816,0.0476572117701063,1.04403430408741,0.157627811650051,0.00328226140115225
36,0,0,-0.0614007150750196,0.0476299255157112,1.04404331890867,0.157438282265243,0.00166853831104748
37,0,5,-0.0614156216818034,0.0476162783565214,1.04404784019468,0.157343758807684,0.000840604008990518
38,0,0,-0.0639817829874342,0.0452879385874504,1.04493367337571,0.142144127787963,0.000421781892432735
39,0,0,-0.0652938282882558,0.0440842553545584,1.0455016962751,0.13624744169026,0.00253276200687209
40,0,0,-0.0659546759892056,0.0434756374311372,1.04581710614508,0.133509879755651,0.00362749647467334
41,0,0,-0.0662863440992996,0.0431698079666583,1.04598284337749,0.132172241584495,0.00418157433896911
42,0,0,-0.0664525090265066,0.0430165217552677,1.04606775878575,0.131509048355501,0.00446011754905294
43,0,0,-0.0665356773809106,0.0429397861810978,1.04611073402171,0.13117861852885,0.00459975660125361
44,0,0,-0.0665772834647642,0.0429013952887203,1.04613235181329,0.131013667097397,0.00234815240635265
45,0,0,-0.0665980920397652,0.0428821940654103,1.04614319335512,0.130931253829302,0.00118286006583804
46,0,4,-0.0666084977177162,0.0428725920092364,1.04614862230061,0.130890062385654,0.000593443365726906
47,0,0,-0.0708136990596507,0.0390462148605471,1.04877122272186,0.114496507158037,0.000297215957421895
48,0,0,-0.072960869030718,0.0370752947050262,1.05050665734557,0.105835209330158,0.00397030689472065
49,0,0,-0.074067928247264,0.036074136438897,1.05151729339489,0.101214176224591,0.00586449147607158
50,0,0,-0.0746311464991627,0.0355686598116279,1.05206475748118,0.0988160725771472,0.00682725884982331
51,0,0,-0.0749154370483953,0.0353145337542362,1.05235005740218,0.097592805630823,0.00731353425378238
52,0,0,-0.0750582912750794,0.035187099860213,1.05249574652363,0.0969747861120886,0.00755805825500024
53,0,0,-0.075129900887469,0.0351232869442969,1.05256937059931,0.0966641351370648,0.00385911500033412
54,0,0,-0.0751657520054281,0.0350913560696016,1.05260638007126,0.0965083935405491,0.00195200776072924
55,0,0,-0.0751836892301346,0.0350753844738288,1.05262493449102,0.0964304179751939,0.000982780369295402
56,0,4,-0.0751926607700147,0.0350673971294805,1.05263422416289,0.0963914039073522,0.000493275337799151
57,0,0,-0.0783906744888803,0.0322765890479334,1.0564447367026,0.0817813849001416,0.000247136624755631
58,0,0,-0.080084689177002,0.0308450818633645,1.05889381281943,0.0734438720443042,0.00291051081227958
59,0,0,-0.0809675432234072,0.0301146745576729,1.06031037291727,0.0689010438385519,0.00427820508093243
60,0,0,-0.0814204741083244,0.0297444971516406,1.0610779529123,0.0665113696629555,0.00497668151192876
61,0,0,-0.081650269080561,0.0295579242756729,1.06147846470146,0.0652826579078124,0.00533088732218817
62,0,0,-0.0817660679714013,0.0294642292859612,1.06168318085443,0.0646591820769688,0.00550947285380765
63,0,0,-0.0818242023637103,0.0294172743716486,1.06178669221689,0.0643450739677433,0.00281235976197214
64,0,0,-0.0818533295644539,0.0293937693571205,1.06183874122238,0.0641874154691633,0.00142780749171596
65,0,0,-0.0818679083290139,0.0293820098698661,1.06186483969639,0.0641084335807022,0.000720905200552416
66,0,4,-0.0818752015230155,0.0293761283697268,1.06187790750719,0.0640689042829953,0.000362487281774487
67,0,0,-0.0841870450182011,0.0275786716130965,1.06661810753351,0.0508297580619657,0.000181795905946081
68,0,0,-0.0854391695299135,0.0266541700760279,1.06963860228213,0.0430033385321248,0.00188555767286476
69,0,0,-0.086106317719365,0.026179011139815,1.07138390518848,0.0386179788594151,0.00276310429562064
70,0,0,-0.0864527238299867,0.0259363028810748,1.07232580232887,0.0362690196293746,0.00321475821730549
71,0,0,-0.0866298649482233,0.0258132564312285,1.07281532069998,0.0350487836573494,0.00344570698879132
72,0,0,-0.0867195026583992,0.0257512397580298,1.07306476196035,0.0344262482246456,0.0035628719384983
73,0,0,-0.0867645996475032,0.0257200976213328,1.07319064655315,0.0341117450560641,0.00182743185506672
74,0,0,-0.0867872191348533,0.0257044916767546,1.07325387797891,0.0339536677356493,0.000934072454695081
75,0,0,-0.0867985468110491,0.0256966797988595,1.07328556566351,0.0338744205054804,0.000474519463060388
76,0,0,-0.0868042151554135,0.025692771609652,1.07330142745458,0.0338347444793879,0.000239623082215284
77,0,4,-0.0868070504570594,0.0256908169494666,1.07330936283144,0.0338148933299349,0.000120484821576505
78,0,0,-0.0881993934352738,0.0247993781345682,1.07781355860458,0.0237143649808333,6.04228085631237e-05
79,0,0,-0.0889216356583053,0.0243360749465966,1.08007501856145,0.0182892718847824,0.000920719486764601
80,0,0,-0.0892662067624776,0.0240913629863673,1.08079529703579,0.0158093190265166,0.00136841673015799
81,0,0,-0.0894021766889461,0.0239643480583202,1.08086819944574,0.0147261058771041,0.00160531681249222
82,0,0,-0.089475710551645,0.0238995819616506,1.08083572773087,0.0142038324892058,0.00172842355133175
83,0,0,-0.0895058306091275,0.0238668372292934,1.08078985486035,0.0139655660675162,0.00179123498781603
84,0,0,-0.0895206883242342,0.0238503938371783,1.08076152865781,0.0138500363921983,0.000932540905274781
85,0,0,-0.0895280144055279,0.0238421550449227,1.08074595175316,0.0137930427068645,0.000485681109418337
86,0,0,-0.0895316494682819,0.0238380314314005,1.08073780767644,0.0137647341526543,0.000249207941444535
87,0,0,-0.0895334598154259,0.0238359685771184,1.08073364661502,0.0137506265389063,0.000126316626919781
88,0,3,-0.0895343631733211,0.0238349368889428,1.08073154382102,0.0137435843520434,6.36133845322157e-05
89,0,0,-0.0901420465126772,0.0231549442874638,1.07926070071669,0.0105649576841747,3.19003403506379e-05
90,1,0,-0.0899207115545451,0.0227911151707703,1.07297770341347,0.0117481989585583,0.000695449549714455
91,0,0,-0.0897959885593773,0.0227513482586597,1.0726433961749,0.0178997717844179,0.00105103987415243
92,0,0,-0.0899004829316843,0.0227112725699225,1.07267984190965,0.0101899824333758,0.00108668317274077
93,0,0,-0.0899513424513774,0.0226880565837793,1.0726401093804,0.0087188251210125,0.00112469600719592
94,0,0,-0.0899578383990168,0.0226746668933068,1.07257741756276,0.00867767251152685,0.00114688030516347
95,0,0,-0.089961243367224,0.0226679632415087,1.07254502224517,0.00865873167372958,0.000480277394157028
96,0,0,-0.0899629333682726,0.0226646096062326,1.07252852189356,0.00864944123351304,0.000123151929261586
97,0,0,-0.0899637735025937,0.0226629323516113,1.0725201964489,0.00864483441966156,8.67386524270319e-05
98,0,3,-0.0899641922236696,0.0226620936165817,1.07251601505868,0.00864254008062809,4.83402183111548e-05
99,0,0,-0.0902089211286491,0.0221665571941565,1.0699879501069,0.00784582679868592,2.59629671976319e-05
100,0,0,-0.0901651483900534,0.0219547478399521,1.06683259257875,0.0173867505027722,0.000508109699150314
101,0,0,-0.0900348981538038,0.0219142063598986,1.0666454256389,0.0134124508666775,0.000713215401556666
102,0,0,-0.0901768019126969,0.021881736886474,1.06676027377073,0.00891246683157317,0.000750403246334075
103,0,0,-0.0901350011052285,0.0218581340689674,1.06665193680782,0.00796249473064575,0.000781195465137302
104,0,0,-0.0901724831035108,0.0218431326835871,1.06664940156838,0.00705928746212674,0.000803959547614336
105,0,0,-0.0901771012459877,0.021834707334105,1.06662354922023,0.00703596192710784,0.000323424510569381
106,0,0,-0.0901796228751477,0.0218304902433698,1.06661000667376,0.00702605079089022,0.000120040505847047
107,0,0,-0.0901808841673948,0.0218283809462671,1.06660303623457,0.00702124506817492,8.37161165287842e-05
108,0,0,-0.0901815129374109,0.0218273261206922,1.06659950065711,0.00701887147745906,5.33559402069173e-05
109,0,3,-0.0901818266975987,0.0218267986646239,1.06659772030861,0.00701769135084457,3.08079482751883e-05
110,0,0,-0.0904226154312376,0.0214182939475874,1.06519101953364,0.00679964871567582,1.63340189631711e-05
111,0,0,-0.0903652863510735,0.021338173299121,1.06259249965036,0.0277716617040986,0.000416413386517614
112,0,0,-0.0903495977068971,0.0212570276205526,1.06251474649409,0.0139022011398602,0.000492316944248811
113,0,0,-0.0903055609218958,0.0212246132959452,1.06247411845316,0.00700137233025246,0.00057135332571448
114,0,0,-0.0903635299387536,0.0212003233489069,1.06257357555259,0.00637786874338257,0.000602712824746984
115,0,0,-0.0903624189689173,0.0211874861181249,1.06256824953755,0.00602379262182887,0.000626475315716968
116,0,0,-0.0903724408762253,0.0211806860702891,1.06257141358675,0.00594953329260242,0.00023080782946254
117,0,0,-0.0903761100190228,0.0211772654880318,1.06256995506467,0.00592920108763007,0.00015748722883191
118,0,0,-0.0903778195479436,0.0211755535002511,1.06256872916796,0.00592013201183935,7.9762132520797e-05
119,0,0,-0.0903786505644885,0.0211746971601858,1.06256800378385,0.00591580466499393,4.90597956940703e-05
120,0,3,-0.0903790607480511,0.0211742689103165,1.06256761407282,0.00591368752167388,2.56261887211784e-05
121,0,1,-0.0906837824653857,0.0208609887729728,1.06227906741691,0.0084975595034267,1.32172078083498e-05
122,0,0,-0.090516915898524,0.0208156655296978,1.06112493171423,0.0108805601277832,0.00031969729731629
123,0,0,-0.0906177243008432,0.0207960962131122,1.0610854548612,0.00734897624625425,0.000361599958334069
124,0,0,-0.0905595044368608,0.0207825940702171,1.06087506813679,0.0062533710175295,0.000379457287138965
125,0,0,-0.0905869288594737,0.0207732577813338,1.06081557524835,0.00513738913064001,0.000392103089968704
126,0,0,-0.0905826476563659,0.0207675338855656,1.06074898442822,0.00507389151404226,0.000401011128982748
127,0,0,-0.0905820769571465,0.020764649943288,1.06071804362083,0.00506128607642822,9.34548874071683e-05
128,0,0,-0.0905818667600133,0.0207632069822056,1.06070289404458,0.00505550405768248,5.10155864097972e-05
129,0,0,-0.0905817746902621,0.020762485291202,1.06069539151868,0.00505270940472011,3.28892309065659e-05
130,0,3,-0.0905817315019915,0.0207621243961586,1.06069165763824,0.00505133368819786,2.01087790150656e-05
131,1,0,-0.090536473440247,0.0204834055479804,1.0576761619381,0.00619852614219149,1.11333851751522e-05
132,0,0,-0.0906932197791747,0.0204530427830764,1.05836294899766,0.0119697945719587,0.000284128337585218
133,0,0,-0.090640690285845,0.0204307062102735,1.0582621972589,0.00517989541891025,0.000311607160211572
134,0,0,-0.0906738884464708,0.0204142632978068,1.05822255145916,0.00467288197001578,0.000332500771932087
135,0,0,-0.0906568433083643,0.0204058729791336,1.05815689733987,0.00448474662087035,0.000348221993395223
136,0,0,-0.0906685819860873,0.0204012114432958,1.05814329363233,0.00421640549612423,0.000356251417025041
137,0,0,-0.0906698668075741,0.0203987472685388,1.05812988566396,0.00420857216125951,8.21941046845603e-05
138,0,0,-0.0906704578186012,0.0203975145594114,1.0581230736987,0.0042049170350539,5.4295514537589e-05
139,0,0,-0.0906707460989449,0.0203968980693962,1.05811964753146,0.00420313401971368,3.31916508621022e-05
140,0,3,-0.0906708887670922,0.0203965897920179,1.0581179298401,0.00420225219089221,1.73652284105458e-05
141,0,1,-0.0907798175113693,0.0201574297472275,1.05673945979274,0.00444801480750972,9.283187115669e-06
142,0,0,-0.0907102440785715,0.0201328987906919,1.05626495791968,0.0083986470227622,0.000243781696068313
143,0,0,-0.0907794590261731,0.0201126131035294,1.05627970365451,0.0058907354200439,0.000265848477846872
144,0,0,-0.0907461214861589,0.0201030086836433,1.05620087934362,0.00488461713758368,0.000284901455882017
145,0,0,-0.0907770391536959,0.0200971832258412,1.05620240257208,0.00374897412438084,0.000293889385752893
146,0,0,-0.0907711905756926,0.0200933369304189,1.0561721406085,0.00350309574657901,0.000299406566176663
147,0,0,-0.0907730031927514,0.0200912952700952,1.05616048597367,0.00347201210483375,6.40928168086641e-05
148,0,0,-0.0907736443635014,0.0200902710093479,1.05615431696059,0.00346101524824874,4.16035205967197e-05
149,0,0,-0.0907739387363105,0.020089758404171,1.05615119528994,0.00345614881268383,2.23420941815045e-05
150,0,3,-0.0907740811898556,0.02008950200469,1.05614962745739,0.00345384795071345,1.32502794723266e-05
151,0,0,-0.0908489179252012,0.0199342035042697,1.05492553291651,0.00948257923486789,7.68122115125947e-06
152,1,0,-0.0907974725549351,0.0198960483403682,1.05481352029438,0.00800213749733926,0.000159133426149149
153,0,0,-0.0908776972729657,0.0198868265604802,1.05486214889913,0.00564707778977644,0.000195246929727028
154,0,0,-0.0908325378598522,0.0198812219978209,1.05478729025271,0.00429899090297661,0.000203444448867732
155,0,0,-0.0908627735324571,0.0198771298087935,1.05479189997583,0.00317796886006793,0.000208536406350088
156,0,0,-0.090852108091665,0.0198742085199345,1.05475849603878,0.00285390831514185,0.000212372195896454
157,0,0,-0.0908547716930155,0.0198725434713624,1.05474726203027,0.00280591631998414,5.99949843352043e-05
158,0,0,-0.0908551517602074,0.0198717012328205,1.05474051007564,0.00279966402161361,2.35048690057776e-05
159,0,0,-0.0908552954787607,0.0198712798214774,1.05473708537689,0.00279701693706748,1.51253276596819e-05
160,0,3,-0.0908553606069275,0.0198710690622264,1.05473536644631,0.00279576865952554,9.94217634353589e-06
161,0,1,-0.0908932286744125,0.0197281612605254,1.05345364444283,0.00603014806528323,6.0607465670881e-06
162,0,0,-0.0908104898054657,0.0197233892923354,1.0533431407058,0.0107822190037619,0.00014604725940906
163,0,0,-0.0908721236452719,0.0197091887742062,1.05339126276614,0.0037216170790454,0.000149154179027028
164,0,0,-0.0909280539405044,0.0197075198307186,1.05344950079483,0.00610242753525853,0.000162512458614303
165,0,0,-0.0909120342713947,0.0197034239193151,1.05343018939403,0.00328704035378596,0.000163759990758822
166,0,0,-0.0908996958329464,0.0197014107750265,1.053415631223,0.00225812423454418,0.000167645142911316
167,0,0,-0.0909011588787936,0.0197000495410858,1.05341413650632,0.00224589390525266,2.67504854989109e-05
168,0,0,-0.0909018400444664,0.0196993677930735,1.05341301829303,0.00224064915873606,2.33397512495875e-05
169,0,0,-0.090902169100188,0.0196990267015352,1.0534123733225,0.00223819075809515,9.82098113265495e-06
170,0,3,-0.0909023308663738,0.0196988561069848,1.05341203015411,0.00223699803593114,8.49312918334288e-06
171,0,0,-0.091012039478844,0.0195900303629234,1.05318573811547,0.00410938400340633,4.56781233028336e-06
172,0,0,-0.0909210821805551,0.0195891542804704,1.05231393938395,0.00804066750174372,0.000111380412103138
173,0,0,-0.0908778373966164,0.019573944454278,1.05226876208326,0.00680629438939414,0.000110895260615446
174,0,0,-0.0909401698644961,0.019566409964515,1.0523281655452,0.00402924412336116,0.000125423338795561
175,0,0,-0.0909124894414967,0.019562811104826,1.05231392205168,0.00393400920488182,0.000132616737020197
176,0,0,-0.0909383682293475,0.0195601180076742,1.05234228083999,0.00215721053083565,0.000136045002158872
177,0,0,-0.0909390814582204,0.0195580916747572,1.0523519750159,0.00197671271202219,2.99123552491565e-05
178,0,0,-0.0909435838337086,0.0195570340848525,1.05236047292309,0.0018863180861409,3.10626057131724e-05
179,0,0,-0.0909446313277922,0.0195564921240894,1.05236344896168,0.00185847154401035,1.69103694254991e-05
180,0,0,-0.0909451767240303,0.0195562199934678,1.05236487600068,0.00184590229067453,9.91784042560229e-06
181,1,3,-0.0909454490950578,0.0195560836814831,1.05236556670443,0.00183991973128917,6.59111135815904e-06
182,0,0,-0.0910304210518681,0.0195374830118678,1.05272952022052,0.00555799407513712,4.03432619110189e-06
183,0,0,-0.0910312887979638,0.0195160683878476,1.05253009556556,0.00350347341718555,2.06086628893459e-05
184,0,0,-0.0909676614758182,0.0195107746792088,1.05229509895689,0.00599264348926395,4.09656970048605e-05
185,0,0,-0.0909956253001504,0.0195061379108469,1.05229753223646,0.00222987349500869,4.57174448806053e-05
186,0,0,-0.0910084708495454,0.019504158648156,1.05224274467415,0.00277438716702195,5.00820826209447e-05
187,0,0,-0.0909955925921645,0.0195028925799089,1.05221387956001,0.00165532627330254,5.19250333271271e-05
188,0,0,-0.0909923558194034,0.0195020127970787,1.05218947863404,0.0016040801419766,3.45904319589696e-05
189,0,0,-0.0909916811815221,0.0195015663598901,1.05217861635561,0.00158526860897962,1.40555907688633e-05
190,0,0,-0.0909912983475075,0.0195013423543288,1.05217329864982,0.00157701049177741,9.20831931869315e-06
191,1,3,-0.0909911076125939,0.019501230195036,1.05217068117163,0.00157309077049414,4.79555651811125e-06
192,0,0,-0.0908953721326915,0.0194782215511061,1.05115543729129,0.00427654062821095,2.92845311997136e-06
193,1,0,-0.0909318210651646,0.0194619175439662,1.05144749614864,0.00381103506808243,2.46710288027557e-05
194,0,0,-0.0909711933712649,0.0194594364001594,1.05152307452347,0.00285035807259546,4.00952531125626e-05
195,0,0,-0.0909590802991137,0.0194577120220931,1.05154246623935,0.00203100608482354,4.21299597307412e-05
196,0,0,-0.0909730628695532,0.019456522931118,1.05157950743469,0.00169264529267108,4.36303322356446e-05
197,0,0,-0.0909729872159789,0.0194558049704163,1.05159413053116,0.00155283722777513,4.47072639180035e-05
198,0,0,-0.0909746590056593,0.0194554249937789,1.05160319671887,0.00152078926465992,2.24165806898408e-05
199,0,0,-0.0909754411394218,0.0194552339233471,1.05160752422205,0.00150585171142811,6.49255018722594e-06
200,1,4,-0.0909758232682812,0.019455138141402,1.05160963669642,0.00149864088817369,4.20247681225117e-06
201,0,0,-0.0910586532433356,0.019445353770168,1.05215646352601,0.00289488216796958,2.57388069112297e-06
202,1,0,-0.0910196995238547,0.0194367449913034,1.05182433624345,0.00193409770495742,1.11691609500503e-05
203,0,0,-0.0910307563956124,0.0194353714925046,1.0517634177455,0.00265393279877344,1.90599791128204e-05
204,0,0,-0.0910193907341651,0.0194343457276685,1.05173939204659,0.00142799581834809,2.00535012743058e-05
205,0,0,-0.0910140063739011,0.0194336672368579,1.05171343220976,0.00133613056234001,2.08881956786228e-05
206,0,0,-0.0910137836667676,0.0194333064292886,1.05170273503571,0.00130656574860782,2.14709045440464e-05
207,0,0,-0.0910133829792828,0.019433124135198,1.05169727871344,0.00129757077507861,1.20473408793675e-05
208,0,4,-0.0910131749454134,0.0194330328138214,1.05169460271925,0.00129340130222726,3.62085610540464e-06
209,0,0,-0.09090723955671,0.0194205001061276,1.05065326445199,0.00459611648802417,2.33867868319748e-06
210,0,0,-0.0909241326979476,0.019407755009155,1.05090181522667,0.00494709330272498,1.38456215409005e-05
211,0,0,-0.0909755602203996,0.0194036529447754,1.05100674414555,0.00349752849066311,2.5912227702915e-05
212,0,0,-0.0909617779182532,0.0194010767340214,1.05104664217036,0.00259901497693965,2.96534845131841e-05
213,0,0,-0.0909831244889204,0.0193994011297426,1.05110378087977,0.00194429016334723,3.20474011766408e-05
214,0,0,-0.090982654350132,0.019398326456229,1.0511326271278,0.00163502545738906,3.36316840788553e-05
215,0,0,-0.0909872579478605,0.0193977199505067,1.05115427026526,0.00152377632484429,2.21736498985936e-05
216,0,0,-0.0909889882313207,0.0193974089715803,1.0511648598755,0.00147825392299263,1.00350586483694e-05
217,0,0,-0.0909898404568581,0.019397252285217,1.05117012850297,0.00145599913385372,6.24397319516634e-06
218,2,4,-0.0909902643840748,0.0193971736416691,1.05117275319674,0.00144501593526693,3.82444880442367e-06
219,0,0,-0.0910467074327632,0.0193920154711357,1.05156623945471,0.0016615605915714,2.22748807347795e-06
220,1,0,-0.0910174552712827,0.0193879751899355,1.05132886499531,0.00125558935002599,6.31098509326633e-06
221,0,0,-0.0910299698123451,0.0193873593300475,1.05132312856051,0.00206318630075078,9.74476057113982e-06
222,0,0,-0.0910236072486794,0.0193868275328088,1.05131483109094,0.00119753722686734,1.00496415327833e-05
223,0,0,-0.0910201215529134,0.019386520708735,1.05130829966119,0.00102361073696852,1.04247524081863e-05
224,0,0,-0.0910199653098949,0.0193863444346242,1.05130594519622,0.00102230551989159,1.0652932934091e-05
225,0,3,-0.0910199143569847,0.0193862562624291,1.05130482666133,0.0010217390690654,5.67103651152867e-06
226,1,1,-0.0909873514054323,0.0193352995944904,1.05060657702612,0.00222777982047837,1.71892750637503e-06
227,0,0,-0.0910519465703971,0.0193347422552481,1.05084919799455,0.00569216161416821,5.20597355570668e-05
228,0,0,-0.0910406279199036,0.019331694953894,1.05084104505159,0.00303229417021875,5.208527756069e-05
229,0,0,-0.0910294229156265,0.0193304749222321,1.0508370915163,0.00100120918434464,5.48257548410591e-05
230,0,0,-0.0910255546197523,0.0193298633219763,1.05086067931255,0.00145884451743552,5.58695123920872e-05
231,0,0,-0.0910324967616488,0.0193295240974755,1.05086971573779,0.000810403002572574,5.63929404528568e-05
232,0,0,-0.0910342586590679,0.0193292791850856,1.05087573663674,0.000793229031182662,5.77549701490099e-06
233,0,0,-0.0910345201101558,0.0193291550544619,1.05087778649889,0.000786659519498014,5.46307016253966e-06
234,1,3,-0.0910347105569019,0.0193290927907323,1.05087876194298,0.000784236900123828,2.53989943208022e-06
235,0,0,-0.0911015895957728,0.0193187834361723,1.05128780622265,0.0032386282138567,1.38213149981914e-06
236,0,0,-0.0910949296668407,0.0193116668903957,1.05102373910908,0.00386380256271237,1.1079885803969e-05
237,0,0,-0.0910602361756468,0.0193096420817162,1.05094788776358,0.00258125798734706,1.78572070798355e-05
238,0,0,-0.09107596365253,0.0193085636746149,1.05092105471383,0.00212730758600674,1.96371033693854e-05
239,0,0,-0.0910607712919677,0.01930773920961,1.05088350730688,0.00124911626002958,2.05913798469459e-05
240,0,0,-0.0910628368746217,0.0193071722557843,1.05085577129425,0.00110821349092151,2.13535811223048e-05
241,0,0,-0.0910573280251247,0.0193068556002978,1.05083606561841,0.000910267787875874,1.16111803880464e-05
242,0,0,-0.0910566476162012,0.0193066699981654,1.05082590128367,0.000862165089131336,4.81129009791137e-06
243,0,0,-0.0910560309515624,0.0193065753539782,1.050820542543,0.00084289556898065,2.97208355076739e-06
244,2,4,-0.0910557186860934,0.0193065277547114,1.05081788258123,0.000833584274784164,1.98832063676158e-06
245,0,0,-0.0910102375265221,0.0193048921144618,1.05047501128674,0.00160043056779317,1.21145489863361e-06
246,0,0,-0.0910258435152708,0.0193024382197255,1.05059864068233,0.00112925233606215,2.28014132248877e-06
247,0,0,-0.0910511329143845,0.0193022760983807,1.05067162143649,0.00266648612270853,4.41738057230245e-06
248,0,0,-0.0910458964761827,0.0193016333289342,1.05066858706517,0.00157335364050723,4.39389978473814e-06
249,0,0,-0.0910417657267836,0.0193013328938457,1.05066748904289,0.000848202479143053,4.94202504400243e-06
250,0,0,-0.0910396857562042,0.0193011695689673,1.05066984337771,0.000676717843317103,5.19486086571208e-06
251,0,0,-0.0910405245920607,0.0193010688444844,1.05067338359877,0.000665197005550657,3.72254549449447e-06
252,2,3,-0.0910408104863835,0.0193010181268938,1.05067492446728,0.0006610982594546,1.36937524108927e-06
253,0,0,-0.091091750869136,0.0192968802891639,1.05099346306252,0.00204947576604153,1.25797148688156e-06
254,1,0,-0.0910619536676721,0.0192932379838111,1.05080358669231,0.00173821979474758,4.7530397702944e-06
255,0,0,-0.0910701933308773,0.0192926165287598,1.05078358371742,0.00133708887439138,8.09491003452012e-06
256,0,0,-0.0910609165302174,0.0192921998159109,1.05075652401986,0.000968434618535124,8.55304020751235e-06
257,0,0,-0.0910615915395524,0.0192919226108505,1.05074182676385,0.000829891555773579,8.8690285734716e-06
258,0,0,-0.0910597097309238,0.0192917670723539,1.05073123364752,0.00077959746174426,9.09551604331982e-06
259,0,0,-0.0910590566310003,0.0192916873869458,1.05072607144035,0.000760296982054788,5.11321680993215e-06
260,2,4,-0.0910587390998596,0.0192916472877485,1.05072350781984,0.000750918222123945,1.55059686537951e-06
261,0,0,-0.0910099324352734,0.0192910418019126,1.05037219523713,0.00164512006306142,9.69241011228306e-07


==> matlab/dataResults/experimentPenalization/parameters2/metricType_3_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,3,-0.0104171566061215,0.0969599066711801,1.04173418967625,0.177761683103268,1
2,0,0,-0.0210439201567529,0.0864392664130419,1.04240834979482,0.154010832763067,1
3,0,0,-0.0265265359730794,0.0810595092326802,1.04321777455221,0.139142966264415,1
4,0,0,-0.0293191356077738,0.0783280545119632,1.04371112798056,0.131759746159743,1
5,0,0,-0.0307284846353605,0.0769510162892375,1.04397258799575,0.128150549197705,1
6,0,0,-0.0314364581089007,0.0762595925266955,1.04410655368879,0.126366461304593,1
7,0,0,-0.031791277322352,0.075913144674061,1.04417431782461,0.12547926199348,1
8,0,0,-0.0319688962243328,0.0757397354616375,1.04420839318346,0.125036831326956,0.0105261217389809
9,0,0,-0.0320577581588495,0.0756529843668973,1.04422547900509,0.124815902793967,0.0053197737710427
10,0,0,-0.0321022022677306,0.0756095971761567,1.04423403393299,0.124705509542213,0.00267507014506595
11,0,0,-0.0321244276102174,0.0755879006672654,1.04423831439915,0.124650330584262,0.00134141911308081
12,0,3,-0.0321355411038055,0.0755770516841032,1.04424045538254,0.124622745511547,0.00067169185943014
13,0,0,-0.0398056692501905,0.0681707176900599,1.04649843287118,0.105475141936556,0.00033609298995782
14,0,0,-0.0437368938171277,0.0643786465043786,1.0476703550144,0.096416832527085,0.00756901777157762
15,0,0,-0.045729524737116,0.0624582940880644,1.04827459101356,0.0921144385187447,0.0112743378625186
16,0,0,-0.0467328335939201,0.0614916191971421,1.04857910255178,0.0900125150156959,0.0131513030880924
17,0,0,-0.0472363070756872,0.0610065784804439,1.04873182962023,0.0889723415015017,0.0140962814701233
18,0,0,-0.0474885102912834,0.0607636206555906,1.0488083053466,0.0884547088953267,0.0145704732036593
19,0,0,-0.0476147301687586,0.0606420307991858,1.04884657119346,0.0881964729625595,0.00740709703446928
20,0,0,-0.0476778698932071,0.0605812079299711,1.04886571114417,0.0880674957874003,0.00373661570519281
21,0,0,-0.0477094472298977,0.0605507894839837,1.04887528288271,0.0880030418509159,0.00187708615809321
22,0,0,-0.0477252377704118,0.0605355785048474,1.04888006919371,0.0879708234765652,0.000940829713158391
23,0,4,-0.0477331335091579,0.0605279725758294,1.04888246245978,0.0879547164292191,0.000470999975596499
24,0,0,-0.0505402654821246,0.0578375017292173,1.04986226272754,0.0822169993528112,0.000235648079761147
25,0,0,-0.0519579770282987,0.0564786731747955,1.05035123124616,0.0794173578428679,0.00280452906996856
26,0,0,-0.0526707834412871,0.0557955318164845,1.05059617423103,0.0780236913297407,0.00410253475517566
27,0,0,-0.0530282413729143,0.0554529788855342,1.05071890444308,0.0773272716552833,0.00475525766749922
28,0,0,-0.0532072432932715,0.0552814498554652,1.05078035398559,0.0769790359751794,0.00508259961931317
29,0,0,-0.053296813710553,0.0551956212763655,1.05081110243387,0.0768048962083111,0.00524652272036422
30,0,0,-0.0533416164396506,0.0551526908522777,1.05082648290422,0.0767178189521664,0.00264188045285176
31,0,0,-0.053364022204084,0.0551312215915811,1.05083417474217,0.0766742782471579,0.00132598232251775
32,0,0,-0.053375226188759,0.0551204859471793,1.05083802106703,0.0766525073463625,0.000664310224903333
33,0,4,-0.0533808284570231,0.0551151178712279,1.05083994433157,0.0766416217552702,0.000332492938354856
34,0,0,-0.0558395975581041,0.0527711342844988,1.05179669937581,0.0718187972736027,0.000166331984237364
35,0,0,-0.0570819446903811,0.0515873780248845,1.05228058011019,0.0693921947823474,0.00242448699186674
36,0,0,-0.0577068687287143,0.0509922025887518,1.05252527487543,0.0681708235307753,0.00356531282739321
37,0,0,-0.0580203405359716,0.050693737838903,1.05264848056894,0.0675578016927881,0.00413901900282934
38,0,0,-0.058177338635921,0.050544278905791,1.05271031894336,0.0672506759916025,0.00442674810827628
39,0,0,-0.058255904506177,0.0504694918368225,1.05274129962407,0.0670969561387488,0.00457083896543689
40,0,0,-0.0582952043087851,0.0504320837780348,1.052756805664,0.0670200565808288,0.00230164244767624
41,0,0,-0.058314858447487,0.0504133761018873,1.05276456264962,0.0669815968483743,0.00115529424684971
42,0,0,-0.0583246865787677,0.0504040213501517,1.05276844213894,0.0669623644881944,0.000578826486864449
43,0,4,-0.0583296009102141,0.0503993437456208,1.05277038213337,0.0669527476839266,0.000289716488751375
44,0,0,-0.0604913195072845,0.0483533369321204,1.05373216408197,0.0626667426571083,0.000144935160170126
45,0,0,-0.0615848269009536,0.0473197846009218,1.05422744158489,0.0605001086989294,0.00211615490470209
46,0,0,-0.0621352128833172,0.0468000102625383,1.05447955895293,0.0594112912234682,0.00311229917711306
47,0,0,-0.0624113803235527,0.0465393197135597,1.05460682924618,0.0588656010349002,0.00361336583934902
48,0,0,-0.062549716625659,0.0464087661588134,1.05467077797129,0.0585924477426386,0.00386470163659201
49,0,0,-0.0626189490902626,0.0463434363340755,1.0547028320205,0.0584557955449834,0.00399057758680749
50,0,0,-0.0626535815500317,0.0463107580345897,1.05471887912583,0.0583874507424893,0.00200990059804493
51,0,0,-0.0626709018556145,0.0462944155222099,1.0547269077184,0.0583532736881133,0.00100902656633202
52,0,0,-0.0626795630296968,0.0462862434233661,1.05473092327712,0.0583361840004751,0.000505594740328422
53,0,4,-0.0626838938723573,0.0462821571630304,1.0547329313724,0.0583276388668962,0.000253076290193555
54,0,0,-0.0645822847997339,0.0445017919220531,1.05571383954707,0.0545506272590031,0.000126608995782929
55,0,0,-0.0655433914423906,0.0436019914079506,1.05622014463164,0.0526618429100105,0.00184164441202243
56,0,0,-0.0660273029174924,0.0431493403109797,1.05647732713613,0.051717294535581,0.00270876662663917
57,0,0,-0.0662701552480482,0.0429222753490164,1.05660694013979,0.0512449490071305,0.00314507521123017
58,0,0,-0.0663918133167694,0.0428085509814024,1.05667200401819,0.0510087524112136,0.0033639680743497
59,0,0,-0.0664527013367328,0.0427516399097219,1.05670460055167,0.0508906472780119,0.00347360618162804
60,0,0,-0.0664831602219057,0.0427231720350167,1.05672091499865,0.0508315928847835,0.00175015201233115
61,0,0,-0.0664983933995515,0.0427089349981858,1.05672907627119,0.0508020652162706,0.000878819372933839
62,0,0,-0.0665060109241819,0.0427018157030462,1.05673315792021,0.0507873012621019,0.000440405312793934
63,0,4,-0.0665098199207051,0.0426982558610629,1.05673519899798,0.0507799192547953,0.000220459645970228
64,0,0,-0.0681761576312535,0.0411502418956385,1.05771365409818,0.0475402033810385,0.000110295120339499
65,0,0,-0.0690200506466112,0.040367404126009,1.05821403265259,0.0459268786403686,0.00160139801408343
66,0,0,-0.0694450030276554,0.0399734604515777,1.05846679944566,0.0451207706884402,0.0023557679090077
67,0,0,-0.0696582806152499,0.039775811519457,1.05859382872618,0.0447177439657963,0.00273547454660808
68,0,0,-0.069765126414856,0.0396768116468788,1.05865750487099,0.0445162227898107,0.00292600418358922
69,0,0,-0.0698186019258006,0.0396272670658888,1.05868938331148,0.0444154583624508,0.00302144421418413
70,0,0,-0.0698453529433002,0.0396024835133674,1.05870533262182,0.0443650749492627,0.00152297482974965
71,0,0,-0.0698587317813248,0.0395900889088848,1.05871330979921,0.0443398829125749,0.000764920612641648
72,0,0,-0.0698654220343841,0.0395838908979914,1.05871729901842,0.044327286807914,0.000383371542692953
73,0,4,-0.069868767369642,0.0395807917151818,1.05871929378565,0.0443209887335291,0.000191920621465558
74,0,0,-0.0713338809927768,0.0382312590714332,1.05966260782653,0.0415589790789683,9.60199316969168e-05
75,0,0,-0.0720760046458574,0.0375483764394661,1.06014038146454,0.0401806867570326,0.00139600799445563
76,0,0,-0.0724497402435385,0.0372046323500392,1.06038060585766,0.0394912076355865,0.00205410707390129
77,0,0,-0.0726373177813877,0.0370321458296321,1.06050103939908,0.0391462654668277,0.00238545655884558
78,0,0,-0.0727312894421339,0.0369457437768773,1.06056133418776,0.0389737281170597,0.00255174506835927
79,0,0,-0.0727783216986561,0.0369025023833671,1.06059150075962,0.0388874408759058,0.00263504793830459
80,0,0,-0.0728018495227374,0.0368808715097456,1.06060658879668,0.0388442923605349,0.00132875668806609
81,0,0,-0.0728136163699822,0.0368700535179893,1.06061413399745,0.0388227168472883,0.000667504929720453
82,0,0,-0.0728195005288171,0.036864643882028,1.06061790689268,0.0388119287727786,0.000334578832049848
83,0,4,-0.0728224427922147,0.0368619389038578,1.06061979341392,0.0388065346555518,0.000167501947604162
84,0,0,-0.0741136228705303,0.0356814135958189,1.06150444499102,0.0364362538967532,8.38048730194413e-05
85,0,0,-0.0747676980720443,0.0350837516205304,1.0619487851695,0.0352489872992343,0.00122108878754824
86,0,0,-0.0750970887113789,0.0347828382465024,1.06217117651457,0.0346539416414864,0.00179711988921524
87,0,0,-0.0752624057300923,0.0346318278499841,1.06228239183007,0.0343559540950585,0.00208721527148695
88,0,0,-0.0753452241049113,0.0345561797864157,1.06233799917202,0.0342068296017901,0.00223281603204385
89,0,0,-0.0753866738321176,0.0345183194631051,1.0623658020636,0.0341322328155978,0.00230575911744214
90,0,0,-0.0754074089035526,0.0344993801553281,1.06237970322393,0.0340949255523464,0.00116309413271379
91,0,0,-0.0754177790004156,0.0344899082056682,1.06238665372121,0.0340762696735908,0.000584371465202321
92,0,0,-0.0754229646902868,0.0344851716557349,1.06239012894768,0.03406694116872,0.000292930040834152
93,0,4,-0.0754255576957267,0.0344828032368469,1.06239186655518,0.0340622767744468,0.000146656194249167
94,0,0,-0.0765653002011058,0.0334473625538362,1.0632026056629,0.0320077199605059,7.33765495687516e-05
95,0,0,-0.0771425922314038,0.0329229535471474,1.06360604133848,0.0309743198624479,0.00107095690926882
96,0,0,-0.0774332820587123,0.0326588747414756,1.0638068577319,0.0304553343538766,0.00157642660818069
97,0,0,-0.0775791652459537,0.0325263377089118,1.0639069827445,0.0301951709849856,0.00183103346419265
98,0,0,-0.077652245053282,0.0324599408721111,1.06395696630522,0.0300649086389288,0.00195883394682314
99,0,0,-0.0776888199821307,0.0324267098651657,1.06398193727078,0.0299997306319489,0.00202286236473581
100,0,0,-0.0777071162628762,0.032410086149741,1.06399441741116,0.0299671297085657,0.00102065268867059
101,0,0,-0.0777162666148999,0.0324017722308576,1.06400065612816,0.029950826240292,0.000512867397406414
102,0,0,-0.077720842344775,0.0323976147550954,1.06400377514614,0.029942673751172,0.000257102510618043
103,0,4,-0.0777231303482975,0.0323955358880052,1.06400533456973,0.0299385973174482,0.000128722953816413
104,0,0,-0.0787295118158083,0.0314860418273435,1.06473095442669,0.0281397811117711,6.44049841059535e-05
105,0,0,-0.0792390851737631,0.0310252764133588,1.06508772507423,0.0272314549898991,0.000940668037822209
106,0,0,-0.0794956215132302,0.0307932087889128,1.06526404095951,0.0267744064865641,0.00138480973638218
107,0,0,-0.0796243494021188,0.0306767276036518,1.06535160028873,0.0265450719020304,0.00160856344194474
108,0,0,-0.0796888312695776,0.0306183716312801,1.06539521907339,0.0264301902843625,0.00172088715144361
109,0,0,-0.0797211020721204,0.0305891643396618,1.06541698676671,0.026372694382522,0.00177716425672507
110,0,0,-0.0797372449900168,0.0305745533087234,1.0654278599988,0.0263439324664951,0.000896877487681663
111,0,0,-0.0797453183343575,0.0305672459395479,1.06543329393716,0.0263295479930368,0.000450723104635439
112,0,0,-0.0797493554786591,0.0305635917906008,1.0654360102339,0.0263223548744137,0.000225962849364936
113,0,4,-0.079751374168941,0.0305617645999204,1.06543736821378,0.0263187580942487,0.000113135813051016
114,0,0,-0.0806389739077011,0.0297627648372247,1.06606876582546,0.0247302854112152,5.66070313597067e-05
115,0,0,-0.0810881519886577,0.0293578593636369,1.0663740399987,0.0239253329393749,0.000826399502437042
116,0,0,-0.0813142105774681,0.0291538909687464,1.06652336461232,0.0235195933975371,0.00121669394508642
117,0,0,-0.0814276250994339,0.0290515038478267,1.06659709103241,0.0233158264573954,0.00141335497080147
118,0,0,-0.0814844310969902,0.0290002062967742,1.06663370576884,0.0232137079239951,0.00151208794277409
119,0,0,-0.0815128590951581,0.0289745310982712,1.06665194910866,0.023162588499973,0.00156155830314618
120,0,0,-0.0815270793842702,0.0289616868389373,1.06666105452656,0.0231370135717428,0.000788233738953578
121,0,0,-0.0815341911064057,0.0289552630373822,1.06666560314149,0.0231242222812726,0.000396172524699631
122,0,0,-0.0815377473625056,0.0289520507177695,1.06666787642156,0.0231178256766491,0.000198627931364173
123,0,4,-0.0815395255893933,0.0289504444531461,1.06666901280425,0.0231146271341395,9.94531300571727e-05
124,0,0,-0.0823202789389011,0.0282492347456646,1.06719826550896,0.0217023734027131,4.97618436281072e-05
125,0,0,-0.0827150603669437,0.0278937759456447,1.06744772706732,0.0209844732213103,0.000725296352606541
126,0,0,-0.0829136517729634,0.0277146810312329,1.06756780797276,0.0206220498241634,0.00106791089329264
127,0,0,-0.0830132612643049,0.0276247697915153,1.06762654791521,0.020439894153333,0.00124058200614936
128,0,0,-0.083063146383017,0.0275797201745295,1.06765557482696,0.020348570312308,0.00132728092625417
129,0,0,-0.0830881092849084,0.0275571714677691,1.06767000014678,0.020302845592057,0.00137072427861661
130,0,0,-0.0831005958532755,0.0275458910887974,1.06767719046858,0.0202799673666941,0.00069206327789556
131,0,0,-0.0831068404208291,0.0275402493864618,1.06768078000644,0.0202685242668479,0.000347884856847225
132,0,0,-0.0831099630259528,0.0275374281562703,1.06768257336478,0.0202628017175146,0.000174431644771086
133,0,4,-0.0831115244089145,0.0275360174463171,1.06768346969069,0.0202599401926672,8.73416352450279e-05
134,0,0,-0.0837953834915488,0.0269219396675371,1.06810340125848,0.0189981676989981,4.37027282123442e-05
135,0,0,-0.0841407691713371,0.0266105402163145,1.06829307609362,0.0183550092216475,0.00063523180023195
136,0,0,-0.0843144023892201,0.0264536079110338,1.06838182439686,0.0180298766811425,0.000935350872482948
137,0,0,-0.0844014635420064,0.0263748124532234,1.06842450408716,0.0178663511309858,0.00108664147542797
138,0,0,-0.0844450567200142,0.02633532950772,1.06844539885776,0.0177843391909069,0.00116261570304693
139,0,0,-0.084466869146856,0.0263155663521348,1.06845573211226,0.0177432697139065,0.00120068793859715
140,0,0,-0.0844777793436272,0.0263056793051588,1.06846086983942,0.0177227189437123,0.000606373315402323
141,0,0,-0.0844832354408681,0.0263007344082425,1.06846343143145,0.0177124395311322,0.00030486091115571
142,0,0,-0.0844859637395816,0.0262982616156561,1.06846471040373,0.0177072988155145,0.000152873502791306
143,0,4,-0.0844873279515092,0.0262970251332341,1.0684653494332,0.0177047282050658,7.65508375672602e-05
144,0,0,-0.0850827607744171,0.0257609512080628,1.06876937537688,0.0165739880218482,3.83043744858619e-05
145,0,0,-0.0853830040965733,0.025488994010261,1.06889559009976,0.0159963097888841,0.000554615144071971
146,0,0,-0.0855338121150586,0.0253519007568434,1.06895106830423,0.0157039534074908,0.000816685294897798
147,0,0,-0.0856093929039037,0.0252830553469054,1.06897669003688,0.0155568302472339,0.000948833651399097
148,0,0,-0.0856472285235469,0.0252485551915684,1.0689889465118,0.0154830238645512,0.00101520626875071
149,0,0,-0.0856661577662088,0.0252312853898324,1.06899493276597,0.0154460583573307,0.0010484699416657
150,0,0,-0.085675625261817,0.0252226455116432,1.06899788996206,0.0154275598825682,0.000529665818230385
151,0,0,-0.0856803597302182,0.0252183243223583,1.06899935952223,0.0154183066969505,0.000266348498617827
152,0,0,-0.0856827271448229,0.0252161634144311,1.0690000920359,0.0154136791148279,0.000133576434485097
153,0,4,-0.0856839108972582,0.025215082882054,1.06900045772527,0.0154113650761556,6.68919324742778e-05
154,0,0,-0.0861982872473516,0.0247490232395572,1.06918255418275,0.0143971336776528,3.34723095144207e-05
155,0,0,-0.0864570885835331,0.0245124665209207,1.06924194957755,0.0138781462887473,0.000482262150275248
156,0,0,-0.0865869256653003,0.0243931790209592,1.06926238434588,0.0136153018349277,0.000710178990722454
157,0,0,-0.0866519539525945,0.0243332639012824,1.06927003459121,0.0134829840936202,0.000825145301399072
158,0,0,-0.086684496123804,0.0243032358827603,1.06927318924783,0.0134165939128003,0.000882899513148683
159,0,0,-0.0867007742782805,0.0242882039153114,1.06927459501536,0.013383340028024,0.000911846999293697
160,0,0,-0.0867089151304532,0.0242806833980279,1.06927525450109,0.0133666982638666,0.000460819324245756
161,0,0,-0.0867129860012414,0.0242769220004261,1.06927557333008,0.0133583736608026,0.00023178312289282
162,0,0,-0.0867150215479323,0.0242750410161846,1.06927573000801,0.0133542104270724,0.000116257020533153
163,0,4,-0.0867160393491171,0.0242741004526159,1.06927580766182,0.0133521285769131,5.82228850978667e-05
164,0,0,-0.0871559519822608,0.0238708854321927,1.0693305607271,0.0124440293865659,2.91354301444474e-05
165,0,0,-0.0873766205620412,0.0236661049423635,1.06932015753359,0.0119791005660211,0.000417318483118725
166,0,0,-0.0874871431025828,0.0235628019569928,1.06930398463599,0.0117436109378036,0.000614578455664372
167,0,0,-0.0875424470754791,0.0235109044453298,1.06929286054298,0.0116250633482113,0.000714120043433297
168,0,0,-0.0875701098608181,0.0234848917404717,1.06928650689275,0.0115655829937002,0.000764136570854779
169,0,0,-0.0875839439432002,0.0234718690801193,1.06928312764525,0.0115357904168985,0.000789208712144121
170,0,0,-0.0875908616551913,0.0234653536318963,1.06928138683298,0.0115208809319507,0.000399016352073359
171,0,0,-0.0875943206786681,0.0234620948730769,1.06928050355582,0.0115134228781523,0.000200751310467207
172,0,0,-0.0875960502322487,0.0234604652343366,1.06928005869018,0.0115096930218918,0.00010070708391588
173,0,4,-0.087596915019496,0.0234596503500518,1.06927983544943,0.0115078278862296,5.04392109932084e-05
174,0,0,-0.087968474779611,0.02311265692348,1.06920269526899,0.0106990249004408,2.52413904199972e-05
175,0,0,-0.0881540807842789,0.0229363115048247,1.06912011931471,0.010285344194445,0.00035921215663931
176,0,0,-0.0882468255195032,0.022847317094283,1.06906613407539,0.0100759720516115,0.000529042127071583
177,0,0,-0.0882931736511448,0.0228025982574397,1.06903563127188,0.0099706204309498,0.000614777778793915
178,0,0,-0.0883163413135836,0.0227801812141744,1.06901946741735,0.0099177742186047,0.000657866976896931
179,0,0,-0.0883279234574675,0.0227689579961168,1.0690111523395,0.00989130799467336,0.000679469135877381
180,0,0,-0.0883337140960784,0.0227633426758528,1.0690069358636,0.00987806403750394,0.000343698927363259
181,0,0,-0.0883366093055828,0.022760534083216,1.06900481280911,0.00987143933933148,0.000172968828971887
182,0,0,-0.0883380568826993,0.0227591295531814,1.06900374756738,0.00986812630930832,8.6783011066946e-05
183,0,4,-0.0883387806643255,0.0227584272296609,1.0690032140166,0.00986646962393225,4.34687042582399e-05
184,0,0,-0.0886478992855989,0.0224613610202043,1.06879122328935,0.00915268863655916,2.17539845134979e-05
185,0,0,-0.0888014317999611,0.0223102842604063,1.06863528426741,0.00878862432500631,0.000307596975912483
186,0,0,-0.0888779024623279,0.0222340129814444,1.06854301462495,0.00860467968181941,0.000453058415446558
187,0,0,-0.0889160494024649,0.0221956799346211,1.06849293975138,0.00851221002071322,0.000526521101771607
188,0,0,-0.0889351000862362,0.0221764621258042,1.06846688190999,0.00846584858952168,0.000563449618560322
189,0,0,-0.0889446195780728,0.0221668401477212,1.06845359255619,0.00844263592788679,0.000581965103856649
190,0,0,-0.0889493778416079,0.0221620258580224,1.0684468820867,0.00843102157283523,0.000294520872483134
191,0,0,-0.0889517566002635,0.0221596178839344,1.06844351031725,0.00842521238449116,0.000148258402383902
192,0,0,-0.088952945885997,0.0221584136890684,1.06844182028796,0.00842230728701685,7.43950975100049e-05
193,0,4,-0.0889535405054255,0.0221578115396159,1.06844097423582,0.00842085461237919,3.72662455526973e-05
194,0,0,-0.0892061881808494,0.0219045813011292,1.06809421913826,0.0077987990179243,1.86505861883429e-05
195,0,0,-0.0893307182338114,0.0217757157681965,1.06786597376902,0.00748290706897677,0.000262258846591937
196,0,0,-0.0893924799159201,0.0217106379526219,1.06773632504399,0.00732369380326909,0.00038631008982587
197,0,0,-0.0894232174209149,0.0216779258798721,1.06766724943405,0.00724375985436399,0.000448979931312488
198,0,0,-0.0894385496103374,0.0216615249350924,1.06763161680624,0.00720370989906473,0.000480487809196309
199,0,0,-0.0894462063732253,0.0216533130252776,1.06761352155065,0.00718366400543359,0.000496286604523472
200,0,0,-0.0894500323979245,0.0216492041841711,1.06760440352542,0.00717363580764163,0.000251268275851604
201,0,0,-0.0894519448181056,0.0216471490386776,1.06759982683006,0.00716862039320255,0.000126511584025366
202,0,0,-0.0894529008797804,0.0216461212842696,1.06759753405122,0.00716611235674394,6.34889139443928e-05
203,0,3,-0.0894533788734672,0.0216456073615971,1.0675963865527,0.0071648582561605,3.18045956024804e-05
204,0,0,-0.089846633075618,0.0212322013308123,1.06669167832793,0.00612214325120233,1.59175734953387e-05
205,0,0,-0.090030933166822,0.0210184195218111,1.06598515973405,0.00559464631501865,0.000421111694465293
206,0,0,-0.0901197569793721,0.02090925641998,1.06555811516314,0.00532983206229162,0.000630784662360065
207,0,0,-0.0901627086010713,0.020854031638187,1.06531791866423,0.00519550993880716,0.000737892618697597
208,0,0,-0.0901840984637568,0.0208262333131354,1.0651938479731,0.00512807368151131,0.000792089646082655
209,0,0,-0.0901946947927388,0.0208122867185704,1.06512995387855,0.00509452476956395,0.000819374048461663
210,0,0,-0.0901999754910745,0.0208053016726974,1.06509762118966,0.00507774756703915,0.000419914612241959
211,0,0,-0.0902026114034906,0.0208018061880989,1.06508135721665,0.00506935620533537,0.000213117849113695
212,0,0,-0.0902039282490953,0.0208000577017164,1.0650732007435,0.00506515976225871,0.000107450231881093
213,0,0,-0.0902045863941584,0.0207991832720351,1.06506911637616,0.00506306134411513,5.39739364705527e-05
214,0,3,-0.0902049153972462,0.0207987460105132,1.06506707265867,0.0050620120852497,2.70500411002766e-05
215,0,0,-0.0904301336133725,0.0205067555108414,1.06368735831835,0.00433790608425616,1.35407080572025e-05
216,0,0,-0.0905305083033895,0.0203557290028882,1.062771784249,0.00398714992548202,0.000298546161855942
217,0,0,-0.0905779199004534,0.0202801740606895,1.06227142477451,0.00406674350970211,0.000446077185210697
218,0,0,-0.0906013821708654,0.0202485349675134,1.06208753185815,0.00446298219406051,0.000519883641026855
219,0,0,-0.0906121565643233,0.0202324001176881,1.06198977094566,0.00368519977096141,0.000550648304521728
220,0,0,-0.0906173555206311,0.0202225704142063,1.06191450409628,0.00365174734010605,0.000566345892825046
221,0,0,-0.0906199299084376,0.0202176357503479,1.06187624473792,0.00363950521998034,0.000284185096635123
222,0,0,-0.0906212177562754,0.020215166218395,1.06185707462065,0.00363344395455764,0.0001380932525403
223,0,0,-0.0906218618857509,0.0202139309130783,1.0618474801345,0.00363042059121086,6.50078422945316e-05
224,0,0,-0.0906221840012057,0.0202133131259922,1.06184268054018,0.00362891024510895,3.46040544351306e-05
225,0,3,-0.0906223450713397,0.0202130041988668,1.06184028015341,0.00362815536043256,1.9086991695963e-05
226,0,0,-0.0907347538170593,0.0200043315781167,1.06018416252857,0.00312399964464473,9.566215339471e-06
227,0,0,-0.0907941754268679,0.0199047492592856,1.05938439274116,0.00450943793082222,0.000213304172231199
228,0,0,-0.0908237969796287,0.0198999463637731,1.05952907240475,0.00653604623042688,0.000310416959109425
229,0,0,-0.0908371742522614,0.019878700144915,1.05941704407591,0.00394780654503405,0.000313984549305146
230,0,0,-0.0908404255877483,0.019867947000653,1.05931264977136,0.00282123553285623,0.000334612981077176
231,0,0,-0.0908404696262651,0.0198609613493179,1.05921941768944,0.00276204431493814,0.000345057198213844
232,0,0,-0.090840678312365,0.0198574302766159,1.05917387224763,0.00274522727754605,0.000143370228798761
233,0,0,-0.0908408197218866,0.0198556613242788,1.0591513672246,0.00273777638898683,4.73189826696446e-05
234,0,0,-0.0908408988807089,0.0198547761630293,1.05914017671294,0.00273421553138283,4.42850394942879e-05
235,0,0,-0.090840940479706,0.0198543334242573,1.05913459628482,0.00273246995022001,2.39239818857206e-05
236,0,3,-0.0908409617729093,0.0198541120166574,1.05913180969376,0.0027316052132884,1.36135763956907e-05
237,0,0,-0.090855903144632,0.0197052058287485,1.05716931778595,0.00287268803073426,6.84933266051346e-06
238,0,0,-0.0909463970923233,0.0197041353385245,1.05776647177279,0.0065643585524984,0.00015222444786743
239,0,0,-0.090958973540133,0.0196700774536143,1.05750834154181,0.00459713397123892,0.000151525985754325
240,0,0,-0.090959881724433,0.0196527458811135,1.05731531306361,0.00325624638691093,0.000184698709414996
241,0,0,-0.0909566433476336,0.0196434704288421,1.05716875448818,0.00260055424839864,0.000201587543143769
242,0,0,-0.0909538174772265,0.0196384256154852,1.05707519636479,0.00237286873605552,0.000210641587815294
243,0,0,-0.0909523289276339,0.0196358100498504,1.05702549872545,0.00229331695484972,6.67802132632844e-05
244,0,0,-0.0909516085100466,0.0196344868453637,1.05700045667698,0.00226077899221186,6.83252886740648e-05
245,0,0,-0.0909512581470124,0.0196338223313687,1.05698794144831,0.00224606635699014,3.55906082505769e-05
246,0,0,-0.0909510857878794,0.0196334894483767,1.05698169066792,0.00223906736250784,1.89235497448231e-05
247,0,3,-0.090951000351641,0.0196333228619972,1.05697856757337,0.00223565332756549,9.98098046538221e-06
248,0,0,-0.0908756009526635,0.0195821942751817,1.05518937141039,0.00695318515259665,5.10275348801492e-06
249,0,0,-0.0909384444976753,0.0195336829464273,1.05526134120753,0.00314897644386337,5.36157746687804e-05
250,0,0,-0.090979845561841,0.0195141416812483,1.05539384999953,0.0019763092110376,0.000100803898936366
251,0,0,-0.0909796997484493,0.0195033884970228,1.05520594343466,0.00258586007890612,0.000119680650120371
252,0,0,-0.0909830902695464,0.0194979162499053,1.05516125640023,0.0017729918765804,0.000130100951353906
253,0,0,-0.0909843388282916,0.0194941499976901,1.05511476925188,0.0016432044001417,0.000135406612091882
254,0,0,-0.0909843465282063,0.0194920337352445,1.05508131892593,0.00158406902962125,8.80442774916085e-05
255,0,0,-0.0909843608568416,0.019490943973969,1.05506399560535,0.00157893423219439,4.16492111828676e-05
256,0,0,-0.0909843689191041,0.0194903985826775,1.05505531961293,0.00157655905847348,2.31977072793627e-05
257,0,0,-0.0909843731777466,0.0194901257789717,1.05505097859712,0.00157539535653529,1.29899143452711e-05
258,0,2,-0.0909843753694071,0.0194899893510963,1.05504880742356,0.0015748181096098,7.7904709336607e-06
259,2,1,-0.0909810087392496,0.0193467223434462,1.05231699163092,0.0021165595314413,4.16064659378157e-06
260,0,0,-0.0909914474355929,0.0193427374126699,1.05234075344949,0.00242637289724504,0.000145311391798228
261,0,0,-0.0909955843613568,0.0193394643451494,1.05233450100722,0.000985198118790132,0.000148206561299102
262,0,0,-0.0910020109729155,0.0193369611535275,1.05234163216005,0.00117898426790735,0.000150934237528141
263,0,0,-0.0910035234353443,0.0193358234484647,1.05233445420726,0.000910143389234356,0.000153164625444138
264,0,0,-0.0910047687594587,0.0193350745515827,1.05233092347267,0.00088391354832936,0.000154165902631592
265,0,0,-0.0910053515291299,0.0193346908320922,1.05232847599939,0.000880475251528949,1.16477918635227e-05
266,0,0,-0.0910056380023571,0.0193344987744631,1.05232720122394,0.000878822029638469,8.04658057766694e-06
267,0,0,-0.0910057799163026,0.0193344026997864,1.0523265501961,0.00087800651651835,4.96557068628556e-06
268,0,2,-0.0910058505382853,0.0193343546512302,1.0523262212318,0.000877601263482095,2.55845374112773e-06
269,1,0,-0.0911435660373963,0.0192818609501765,1.05184758328497,0.00178294804943279,1.46879723443571e-06
270,0,0,-0.0911030914416862,0.0192761014688904,1.05145548469595,0.00397727805273439,5.32136014062407e-05
271,0,0,-0.0911044145512134,0.0192674570824733,1.05137495632225,0.00152252308576216,5.85893632018553e-05
272,0,0,-0.0910942014471688,0.0192655621012427,1.05125842482681,0.00171294478961253,6.70416919898303e-05
273,0,0,-0.0910934841581829,0.0192640271758008,1.05123645519737,0.000831474261861938,6.88405985436735e-05
274,0,0,-0.0910875388238898,0.0192632492609956,1.05117317627801,0.00105218566651625,7.03274754294964e-05
275,0,0,-0.0910864278795767,0.0192626622813828,1.05115679157687,0.000583065628965144,1.86116891808391e-05
276,0,0,-0.0910839505282482,0.0192622529219637,1.05112927054653,0.000550407933947222,1.34391875075135e-05
277,0,0,-0.0910826369840848,0.0192620416734288,1.05111459947794,0.000536358589033848,5.20416050962813e-06
278,0,0,-0.0910819792827894,0.019261935177966,1.05110721875066,0.00053014892318705,3.52042781398554e-06
279,0,0,-0.0910816503523047,0.0192618817711821,1.05110351800265,0.000527079167172182,2.09199783474112e-06
280,2,2,-0.0910814858581876,0.0192618550283401,1.05110166488646,0.000525551155479189,1.36748981348356e-06
281,0,0,-0.0909761867506215,0.0192602005889455,1.05006377414496,0.00107223350877718,8.07253042703349e-07


==> matlab/dataResults/experimentPenalization/parameters3/metricType_1_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,3,-0.0104171566061215,0.00681067839386064,1.04173418967625,0.178516461477618,1
2,0,0,-0.0210779337036852,-0.00381628024094258,1.04266733758131,0.161739758499688,1
3,0,0,-0.0265353561758209,-0.00924145384910643,1.04404458714771,0.152886152594758,1
4,0,0,-0.0293053528746491,-0.0119887275528372,1.04513878519221,0.148285862242199,1
5,0,0,-0.0307025681451716,-0.0133722946386853,1.04582865532522,0.145928597219614,1
6,0,0,-0.0314045514265185,-0.014066767474843,1.04621676092903,0.144733085105235,1
7,0,0,-0.0317564350989444,-0.0144147067929181,1.04642275226236,0.144130697326145,1
8,0,0,-0.0319326065847259,-0.014588856378995,1.0465288920356,0.143828287040647,0.0105984265519755
9,0,0,-0.0320207506145801,-0.0146759767062504,1.04658276901306,0.143676769991902,0.00534740252988855
10,0,0,-0.0320648373135276,-0.0147195483243146,1.04660991198211,0.14360093248178,0.00268724915341319
11,0,0,-0.0320868843482324,-0.0147413370059343,1.04662353492996,0.143562993851967,0.00134725368562928
12,0,4,-0.032097908788683,-0.0147522320660209,1.04663035931293,0.143544019552195,0.000674569531091251
13,0,0,-0.0365259288200905,-0.0191150120289461,1.05022121244819,0.13565619381705,0.000337525273102768
14,0,0,-0.0387802512608762,-0.021322600796161,1.05292625281981,0.131367259119278,0.00452615564995109
15,0,0,-0.0399206395551476,-0.0224343309104824,1.05462238851463,0.129084077317471,0.00664662408991054
16,0,0,-0.0404947674325102,-0.0229924774832723,1.05557808205725,0.127896932273034,0.00771478258616781
17,0,0,-0.0407829158149576,-0.0232721728071022,1.05608608866786,0.1272902466062,0.00825114047733806
18,0,0,-0.0409272754102396,-0.0234121836616397,1.05634806744032,0.126983388028934,0.00851994074108133
19,0,0,-0.0409995284529034,-0.0234822309349587,1.05648110641972,0.126829049013855,0.00429717163269365
20,0,0,-0.041035673528875,-0.023517265169896,1.05654814532807,0.126751648171447,0.00215963013879769
21,0,0,-0.0410537507363515,-0.0235347849543994,1.05658179551684,0.126712889425822,0.00108293425941359
22,0,5,-0.0410627905113415,-0.0235435455156164,1.05659865340498,0.126693495410412,0.000542307471127091
23,0,0,-0.0430798703343761,-0.0254874930286997,1.06107299110014,0.122071866129208,0.000271372708514139
24,0,0,-0.0441048409260807,-0.026466873112548,1.0639021857948,0.119488234716471,0.00207530936705994
25,0,0,-0.0446222510370996,-0.0269589423276963,1.06548376632893,0.118120973293862,0.00298464217758935
26,0,0,-0.0448822600433251,-0.0272056565038857,1.06631546062741,0.117420100478416,0.00344167715780029
27,0,0,-0.0450125932956908,-0.027329193963694,1.06674101531008,0.117065867302459,0.00367087154948624
28,0,0,-0.0450778418384352,-0.0273910089904444,1.06695612084953,0.116887890412145,0.00378564844807764
29,0,0,-0.0451104865091326,-0.0274219282176914,1.06706424099975,0.116798699659308,0.00190351596174472
30,0,0,-0.0451268139312377,-0.027437390776418,1.06711844093529,0.116754055407503,0.000955055105143338
31,0,5,-0.0451349789121448,-0.0274451227940806,1.06714557561051,0.116731721282071,0.000478448448721788
32,0,0,-0.0470369446965614,-0.0292238594704074,1.0749485797934,0.111110821408992,0.000239466290194879
33,0,0,-0.048001205387748,-0.0301248704692305,1.07894908564747,0.108569984667845,0.00189466550671336
34,0,0,-0.0484829186505525,-0.030578482859601,1.08071259750804,0.107468210665102,0.00273386147878609
35,0,0,-0.0487233488944434,-0.0308059218652773,1.08152337206544,0.106952480292951,0.00315655464190962
36,0,0,-0.0488434598809041,-0.0309197833679316,1.08191226057871,0.106701561260312,0.00336853108885925
37,0,0,-0.0489034918740603,-0.0309767481017296,1.08210285002654,0.106577602019384,0.00347466057385107
38,0,0,-0.0489335024147008,-0.0310052388085161,1.08219721931937,0.106515968867036,0.00175288863132219
39,0,0,-0.0489485063786301,-0.0310194862294787,1.08224417760025,0.106485235418577,0.000880368339285609
40,0,6,-0.048956008041486,-0.0310266104548029,1.0822676007842,0.106469889046135,0.000441003369877738
41,0,0,-0.0498268353443694,-0.0318513342128653,1.08513702398918,0.10471553526484,0.000220688589525602
42,0,0,-0.0502605692838559,-0.0322655727522279,1.0863335463457,0.10388426741393,0.000931550844933644
43,0,0,-0.0504774573291895,-0.0324731067710345,1.08690520942875,0.103470248083526,0.00128882465049835
44,0,0,-0.0505859510695563,-0.0325769771144307,1.08718736956657,0.103263056267154,0.00146786796251846
45,0,0,-0.0506402150473474,-0.0326289382572016,1.08732783354942,0.103159364450906,0.00155749088495195
46,0,0,-0.0506673518485013,-0.0326549253461034,1.0873979454506,0.103107489301957,0.00160232780239872
47,0,0,-0.0506809215161882,-0.0326679205234151,1.08743297540303,0.103081543814286,0.000803591133238107
48,0,6,-0.050687706674642,-0.0326744185207435,1.0874504843698,0.103068569019954,0.000402347771187209
49,0,0,-0.0515240429528311,-0.0334732855877871,1.08974473047962,0.101446394458932,0.000201311749708992
50,0,0,-0.0519435183642007,-0.0338742599266097,1.09087470657548,0.100621518843206,0.000896308473356401
51,0,0,-0.052153844234476,-0.0340751485107959,1.09145169481253,0.100204468701705,0.00124532166940811
52,0,0,-0.0522591729036104,-0.0341756960707472,1.09174423672971,0.099994737225557,0.00142022316469256
53,0,0,-0.0523118805773304,-0.0342259960538875,1.09189162050415,0.0998895655278376,0.00150777554733209
54,0,0,-0.052338245467417,-0.0342511526455171,1.09196560182377,0.0998369027515763,0.00155157753314401
55,0,0,-0.052351430702002,-0.0342637325975591,1.09200266617056,0.0998105520828976,0.000777867057730051
56,0,6,-0.0523580240198967,-0.0342700229884163,1.09202121692746,0.0997973719226903,0.000389472670949326
57,0,0,-0.0531711757831011,-0.0350432047203611,1.09448098426364,0.0981375912743542,0.000194874477620351
58,0,0,-0.0535805440536496,-0.0354313486580994,1.09579166153752,0.0972872378334971,0.000867508649613893
59,0,0,-0.0537860279985385,-0.0356258342146435,1.09647226921157,0.096856929426669,0.00120535260421181
60,0,0,-0.0538889786860565,-0.0357231836847321,1.09681925301544,0.0966405079191628,0.00137468156912635
61,0,0,-0.0539405071907988,-0.0357718855069566,1.09699445258404,0.0965319831941965,0.00145945108717304
62,0,0,-0.0539662848509964,-0.0357962432416438,1.09708248364977,0.0964776427493338,0.00150186251854029
63,0,0,-0.0539791770474679,-0.0358084238213496,1.0971266075302,0.0964504530608671,0.000753038521282764
64,0,6,-0.0539856239890823,-0.0358145145401009,1.09714869662216,0.0964368533571452,0.000377075163250196
65,0,0,-0.0547794828077183,-0.0365612163571235,1.10008617728407,0.0947215464079153,0.000188680325457415
66,0,0,-0.0551797492346009,-0.0369361758860343,1.10166828657301,0.0938442006990932,0.000838032672391423
67,0,0,-0.055380777313641,-0.0371240838686121,1.1024899781158,0.093400885129304,0.00116429037907768
68,0,0,-0.0554815215885889,-0.0372181481177946,1.10290870361724,0.0931781034363611,0.00132784062696823
69,0,0,-0.0555319520926291,-0.0372652082025901,1.10312006372251,0.0930664358423961,0.00140972429644506
70,0,0,-0.055557182038183,-0.0372887452842505,1.10322624662179,0.0930105333463709,0.00145069366248925
71,0,0,-0.0555698006971804,-0.0373005155910345,1.10327946422925,0.0929825649814127,0.000727528927126977
72,0,6,-0.0555761109498465,-0.0373064011866816,1.10330610462876,0.0929685765267066,0.000364339705000202
73,0,0,-0.0563518713327769,-0.0380257859636833,1.10685728847288,0.0912004923209747,0.000182317318069489
74,0,0,-0.0567434352912783,-0.0383871424595139,1.10876575227839,0.0902973326919269,0.000807637845888665
75,0,0,-0.0569402100867367,-0.0385682620126541,1.10975630702886,0.0898406091471781,0.00112193425692372
76,0,0,-0.0570388563571324,-0.0386589354893273,1.11026115139792,0.089610857432838,0.00127951672840362
77,0,0,-0.0570882457406623,-0.038704301105499,1.11051603714474,0.0894956163045318,0.00135841989829287
78,0,0,-0.0571129572008288,-0.0387269911923549,1.11064410570726,0.0894379018642812,0.00139789991881743
79,0,0,-0.0571253171498301,-0.0387383380630861,1.11070829769097,0.0894090208332639,0.000701205228671634
80,0,6,-0.0571314981824795,-0.0387440119562421,1.11074043327203,0.0893945743208833,0.000351195603572232
81,0,0,-0.0578905399523512,-0.0394351691021837,1.11505896304874,0.0875463897142282,0.000175749943588002
82,0,0,-0.0582745287204696,-0.0397824461891301,1.11740120426823,0.0865833726981199,0.000776233612856385
83,0,0,-0.0584678243533694,-0.0399565460246949,1.1186278992609,0.0860882580157999,0.00107814508363107
84,0,0,-0.0585648278952902,-0.0400437178804659,1.11925672474766,0.0858366268430985,0.00122955483233998
85,0,0,-0.0586134229756791,-0.0400873353090892,1.11957523076845,0.0857096950274301,0.00130537981737982
86,0,0,-0.0586377444292241,-0.0401091520398198,1.11973553670112,0.0856459369180603,0.0013433233528471
87,0,0,-0.0586499112100701,-0.0401200624279131,1.11981595669924,0.0856139831103351,0.000673982937636132
88,0,6,-0.0586559961236355,-0.0401255181300329,1.11985623393764,0.0855979873015944,0.000337616238783041
89,0,0,-0.0594026558292639,-0.040785961878369,1.12539814399284,0.0834554224246806,0.000168972105337985
90,0,0,-0.0597831137257688,-0.0411179263443999,1.12852641866561,0.0822463899349273,0.000742243997903139
91,0,0,-0.0599755734700439,-0.0412844493256339,1.13020274291151,0.0815934774527225,0.00103059103531064
92,0,0,-0.0600724201989618,-0.0413678670821004,1.13107148161158,0.0812529598881019,0.00117529728581401
93,0,0,-0.0601210044794534,-0.0414096182708788,1.13151372446775,0.0810789513282806,0.00124780465418729
94,0,0,-0.0601453375870194,-0.0414305048864919,1.13173683377739,0.080990982643342,0.00128410014084596
95,0,0,-0.0601575144662596,-0.0414409510072935,1.13184888711422,0.0809467540512518,0.000644543008122868
96,0,7,-0.0601636054970664,-0.0414461747782866,1.13190503861621,0.0809245783159066,0.000323024662893606
97,0,0,-0.0605337459838718,-0.041759438891318,1.13559571780875,0.0794531327235248,0.000161725452652743
98,0,0,-0.060721394966407,-0.041916693805349,1.13757092493141,0.0786458914867646,0.000391571809217631
99,0,0,-0.0608158449275102,-0.0419955103175839,1.13858748616861,0.0782250374196982,0.000507075534470124
100,0,0,-0.060863215442412,-0.04203497012523,1.13910199828696,0.0780106953892811,0.000565005431092003
101,0,0,-0.060886934991679,-0.0420547134143385,1.13936063971079,0.0779026219296019,0.000594019117936488
102,0,0,-0.0608988030248827,-0.0420645884628222,1.13949028198361,0.0778483710505167,0.000608538636051939
103,0,7,-0.060904739063325,-0.042069526844883,1.13955518020385,0.0778211936327303,0.000305149571504168
104,0,0,-0.0612725659549866,-0.0423698624648328,1.14395508830667,0.0759729089712598,0.000152833039534082
105,0,0,-0.0614576217121927,-0.0425209050921792,1.14617243116154,0.0750388807236717,0.000374352147248895
106,0,0,-0.061549977234928,-0.0425966709088256,1.14725324693935,0.074587926821645,0.000485934966949264
107,0,0,-0.061596036448409,-0.04263461337148,1.14778177423049,0.0743691364754343,0.00054195749448703
108,0,0,-0.0616190265989723,-0.0426535989090305,1.14804245322975,0.0742617276038844,0.000570024908657804
109,0,0,-0.0616305105977823,-0.0426630951582622,1.14817182231217,0.0742085561980407,0.000584072064147435
110,0,7,-0.0616362496788145,-0.0426678441396257,1.14823625521073,0.0741821080791479,0.000293232693429402
111,0,0,-0.0619884639576918,-0.042954113871336,1.15253628274975,0.0725629143258828,0.000146939047446441
112,0,0,-0.0621582738679708,-0.043098398315245,1.15419026480152,0.0719983958413151,0.000357442962510411
113,0,0,-0.0622412351835068,-0.0431707234210361,1.1548756663348,0.0717705447207849,0.000463784943764992
114,0,0,-0.0622822563925208,-0.0432069187737618,1.15518559507396,0.0716675639124702,0.000517124512005661
115,0,0,-0.0623026585329762,-0.04322502339128,1.15533287639949,0.0716184644319865,0.000543823615499588
116,0,0,-0.0623128334015156,-0.0432340773021793,1.15540466604974,0.0715944708890572,0.000557179251654327
117,0,7,-0.0623179144045573,-0.0432386046429771,1.15544010706909,0.0715826081257777,0.000279963430843341
118,0,0,-0.0626319198531658,-0.0435167355125951,1.15774073120245,0.0709194867928141,0.000140206327732074
119,0,0,-0.0627808796425842,-0.043656306118951,1.15832200570998,0.0706818916981201,0.000346012091558934
120,0,0,-0.0628544854812827,-0.0437261549245481,1.15855021394941,0.0705691281528402,0.000449387345189206
121,0,0,-0.0628911453435422,-0.0437610935902106,1.15865383939825,0.0705136099787876,0.000501131533268147
122,0,0,-0.0629094461217856,-0.0437785663906188,1.15870347893058,0.0704860208758283,0.000527016288031278
123,0,0,-0.0629185899192556,-0.0437873036488677,1.15872780233974,0.0704722643908597,0.000539961747641718
124,0,7,-0.0629231602501834,-0.0437916724915558,1.15873984534863,0.0704653951759866,0.000270568136272631
125,0,0,-0.0632107680503317,-0.0440660763372554,1.15953230704452,0.0700365201634321,0.000135366372604764
126,0,0,-0.0633527325151488,-0.0442034983515426,1.15979132927412,0.0698277755259413,0.000339921412707209
127,0,0,-0.0634236550519948,-0.0442722610120131,1.15991339104039,0.0697240031271102,0.000442404761331991
128,0,0,-0.0634591124623997,-0.0443066551658678,1.15997330204048,0.0696722516424316,0.000493694621394314
129,0,0,-0.0634768410312941,-0.0443238554398369,1.16000303328726,0.0696464083353843,0.000519351517000097
130,0,0,-0.0634857053642899,-0.0443324563750609,1.16001784841559,0.0696334946575597,0.000532182948281154
131,0,7,-0.0634901375522087,-0.0443367570421095,1.16002524398222,0.0696270397970068,0.000266380037805582
132,0,0,-0.0637700828918534,-0.044607936742291,1.16052256075941,0.069219147429058,0.000133258690566948
133,0,0,-0.0639099007309455,-0.0447437280959223,1.16074735555638,0.0690170838600675,0.00033567573027788
134,0,0,-0.0639798460653718,-0.0448116736296146,1.16085882158074,0.0689164632558884,0.000437072930054447
135,0,0,-0.0640148289853611,-0.0448456588154703,1.16091440133939,0.0688662514836262,0.000487818189777695
136,0,0,-0.0640323230919173,-0.0448626545080468,1.16094215880694,0.0688411697304372,0.000513202440409408
137,0,0,-0.0640410708151969,-0.0448711531286406,1.16095603003629,0.0688286348262082,0.000525897465937258
138,0,7,-0.0640454448452829,-0.0448754026324398,1.16096296384295,0.0688223688596633,0.00026321638634963
139,0,0,-0.0643218342739585,-0.0451434621749767,1.16143148793539,0.0684259348001692,0.000131674536517593
140,0,0,-0.0644600046602561,-0.0452776871517732,1.16165099952926,0.0682291320991347,0.000331788545362068
141,0,0,-0.0645291327802593,-0.0453448481365589,1.16176035022657,0.0681310463927829,0.000432028336302848
142,0,0,-0.0645637078722101,-0.0453784407264162,1.16181494613666,0.0680820789087115,0.000482193628512116
143,0,0,-0.0645809982039256,-0.0453952400428311,1.16184222628088,0.0680576135762314,0.000507287597775602
144,0,0,-0.0645896440693795,-0.0454036404560773,1.16185586213407,0.0680453854587926,0.00051983741039123
145,0,7,-0.0645939671773864,-0.0454078408514204,1.16186267903408,0.0680392725306035,0.000260178281100656
146,0,0,-0.0648672111401228,-0.045672860001806,1.16232443608544,0.0676521360540718,0.000130153699647216
147,0,0,-0.0650037885327096,-0.0458055597740457,1.16253955571827,0.0674596254992623,0.000328011865247071
148,0,0,-0.0650721250719797,-0.0458719570416549,1.16264711353654,0.0673635991333048,0.000427119047629487
149,0,0,-0.0651063049527837,-0.045905167511041,1.16270086938772,0.0673156398531835,0.000476716998823824
150,0,0,-0.0651233977879524,-0.045921775703832,1.16272774107465,0.0672916732749119,0.000501527054963626
151,0,0,-0.0651319449292356,-0.045930080539679,1.16274117536464,0.0672796931996074,0.000513934852411593
152,0,7,-0.0651362186808483,-0.0459342331424579,1.16274789212496,0.0672737039589684,0.000257220537873068
153,0,0,-0.0654063974406782,-0.0461962767671003,1.16320392030944,0.066894044148313,0.000128673368412241
154,0,0,-0.0655414177174008,-0.0463274846838293,1.16341482033232,0.0667049334505721,0.000324319725445395
155,0,0,-0.0656089835445529,-0.0463931351307783,1.16352085114703,0.0666105233861237,0.000422317172788345
156,0,0,-0.0656427789078595,-0.0464259719831176,1.16357391333177,0.0665633514408572,0.000471359426946323
157,0,0,-0.0656596796424518,-0.0464423933177652,1.16360045207849,0.0665397733339555,0.000495891443438583
158,0,0,-0.0656681307686549,-0.0464506047123931,1.16361372306558,0.066527986196135,0.000508160175307276
159,0,7,-0.0656723565210777,-0.0464547105915578,1.16362035893398,0.0665220930997799,0.000254327945292766
160,0,0,-0.0659395379393268,-0.0467138298444451,1.16407177811225,0.0661481975197678,0.00012722590772847
161,0,0,-0.0660730356643146,-0.0468435723270824,1.16427900206802,0.0659616392697952,0.000320694713666796
162,0,0,-0.066139850960803,-0.0469084893745017,1.16438395619878,0.0658684243519625,0.000417600343964757
163,0,0,-0.0661732719739403,-0.0469409593727629,1.16443655136649,0.0658218297487456,0.000466096056736531
164,0,0,-0.0661899857006762,-0.0469571972438366,1.16446287019884,0.0657985352620599,0.000490354660369889
165,0,0,-0.0661983433599555,-0.0469653168977995,1.16447603429018,0.0657868886724474,0.000502486652278811
166,0,7,-0.0662025223876817,-0.0469693769044442,1.16448261744156,0.0657810655348171,0.000251487053354427
167,0,0,-0.0664667691813262,-0.0472256099317333,1.1649310664057,0.0654113095627937,0.00012580457736186
168,0,0,-0.0665987749226106,-0.0473539068551034,1.16513532557904,0.065226501290576,0.000317120557231515
169,0,0,-0.0666648580046222,-0.0474181006402971,1.16523974682545,0.0651340835780987,0.000412947482340442
170,0,0,-0.0666979137138582,-0.0474502089027154,1.16529213601797,0.0650878681162423,0.000460903396460474
171,0,0,-0.0667144449297312,-0.0474662658816926,1.16531836286516,0.0650647583440689,0.000484892004915881
172,0,0,-0.0667227113647227,-0.0474742950838144,1.16533148342261,0.0650532028987924,0.000496888977248346
173,0,7,-0.0667268447876945,-0.0474783098631217,1.16533804539319,0.0650474250302384,0.000248685152081131
174,0,0,-0.0669882101703147,-0.0477316825163648,1.16578534497625,0.0646802825426388,0.000124403008018276
175,0,0,-0.0671187488540783,-0.0478585475638715,1.16598738550122,0.0644964743817841,0.000313581876067739
176,0,0,-0.067184115476998,-0.0479220251162934,1.1660918532705,0.0644044832342432,0.000408338661156082
177,0,0,-0.0672168134380327,-0.0479537752038817,1.16614430156574,0.0643584625975334,0.000455759234600804
178,0,0,-0.0672331658634755,-0.0479696530827775,1.16617056435062,0.0643354456361685,0.000479480120067356
179,0,0,-0.0672413429223499,-0.0479775927319352,1.16618370433576,0.0643239354473945,0.000491343219655785
180,0,7,-0.0672454316618916,-0.04798156273406,1.1661902763731,0.0643181799200572,0.000245910215570397
181,0,0,-0.067503956871731,-0.0482320894015016,1.16663821003597,0.0639522401585033,0.000123015170188492
182,0,0,-0.0676330470536867,-0.0483575304732031,1.16683873744056,0.0637687436866187,0.000310064285208175
183,0,0,-0.0676977100996746,-0.0484202959163615,1.16694383261348,0.0636768401305271,0.000403755269321307
184,0,0,-0.0677300561870892,-0.0484516899333306,1.16699658980444,0.0636308460734566,0.000450642833584008
185,0,0,-0.0677462326752458,-0.0484673897747753,1.16702300709425,0.063607838113999,0.000474097201395351
186,0,0,-0.0677543217679615,-0.0484752404049037,1.16703622450365,0.0635963313561515,0.000485827040715273
187,0,8,-0.0677583665253407,-0.0484791658974669,1.16704283531377,0.0635905772770143,0.000243151003402123
188,0,0,-0.0678862812114027,-0.0486031878447035,1.16725988416326,0.063408040293281,0.000121635424263883
189,0,0,-0.0679502415673848,-0.0486652432195205,1.16736562080259,0.0633165891090904,0.000182891928342047
190,0,0,-0.0679822333927429,-0.0486962820802111,1.16741851259477,0.0632708139523427,0.000213553286189896
191,0,0,-0.0679982323479435,-0.0487118043136743,1.16744497239937,0.0632479136227378,0.000228892305435852
192,0,0,-0.068006232596219,-0.0487195661324377,1.16745820636319,0.0632364602255763,0.000236563908770623
193,0,8,-0.0680102329140683,-0.0487234472174855,1.16746482441924,0.0632307327133537,0.000240400234970725
194,0,0,-0.0681374644656414,-0.0488467661421527,1.16768325514182,0.0630479755802375,0.000120259372782025
195,0,0,-0.0682010778959686,-0.0489084700385964,1.16778932306721,0.0629563842434458,0.000181522922632231
196,0,0,-0.0682328968259877,-0.0489393331747831,1.16784241714844,0.0629105314430724,0.000212187958385263
197,0,0,-0.0682488094283134,-0.0489547675505042,1.16786898406761,0.0628875904135615,0.000227528861108786
198,0,0,-0.0682567665205045,-0.048962485441628,1.16788227285141,0.0628761161984585,0.000235201418066558
199,0,8,-0.0682607452650725,-0.0489663445631772,1.16788891861042,0.0628703781604541,0.000239038224142479
200,0,0,-0.0683872842925217,-0.0490889593431786,1.16810817943594,0.0626872715142412,0.000119578421024474
201,0,0,-0.0684505509442509,-0.0491503112317213,1.16821462295299,0.0625954761791976,0.00018048930458222
202,0,0,-0.0684821971843979,-0.0491809983865994,1.16826794971103,0.0625495142077114,0.000210978056938212
203,0,0,-0.0684980235482791,-0.0491963447781335,1.16829463958197,0.0625265168146428,0.000226230836095173
204,0,0,-0.0685059375434532,-0.0492040186788812,1.16830799119401,0.0625150139749279,0.000233859336505528
205,0,8,-0.0685098947446449,-0.0492078558056837,1.16831466867651,0.0625092615141114,0.000237674115703995
206,0,0,-0.0686357414169517,-0.0493297648333918,1.16853487643536,0.0623256842930414,0.000118896462505048
207,0,0,-0.0686986615638035,-0.0493907639407192,1.16864176444694,0.0622336260516202,0.000179453601670494
208,0,0,-0.0687301352823643,-0.0494212747349982,1.16869535991671,0.0621875258791629,0.000209765554119765
209,0,0,-0.0687458754894553,-0.0494365329545061,1.16872219046614,0.062164457713845,0.000224929956864663
210,0,0,-0.0687537464275786,-0.0494441627714043,1.16873561368152,0.0621529190717927,0.000232514275624929
211,0,8,-0.0687576821051527,-0.0494479778568351,1.16874232725237,0.0621471486059649,0.00023630696572062
212,0,0,-0.0688828363112626,-0.049569179077009,1.16896360980061,0.0619629897953024,0.00011821302344326
213,0,0,-0.0689454099576744,-0.0496298244036312,1.16907100827937,0.061870614857101,0.000178415136289883
214,0,0,-0.0689767111850503,-0.049660158344313,1.16912490685756,0.0618243500295563,0.000208549668632992
215,0,0,-0.0689923652470757,-0.0496753281469438,1.16915189493815,0.061801197975129,0.000223625389806949
216,0,0,-0.0690001931329918,-0.0496829137579746,1.16916539808713,0.0617896169998979,0.000231165375539522
217,0,8,-0.069004107289115,-0.0496867067411259,1.16917215188747,0.0617838252705419,0.000234935901139537
218,0,0,-0.0691285684130736,-0.0498071976902786,1.16939463052846,0.0615989841639608,0.000117527664116893
219,0,0,-0.0691907953174509,-0.0498674880301111,1.16950260276909,0.0615062439468907,0.000177373286647443
220,0,0,-0.0692219239590403,-0.0498976445202664,1.16955683742484,0.06145979062529,0.000207329685798022
221,0,0,-0.0692374918244952,-0.0499127256090437,1.16958399913806,0.0614365428749388,0.000222316373322651
222,0,0,-0.0692452766313401,-0.0499202668660861,1.16959759017188,0.0614249136913029,0.000229811851069066
223,0,8,-0.0692491692523111,-0.0499240376729885,1.16960438815306,0.0614190977678538,0.000233560124960175
224,0,0,-0.0693729362308938,-0.0500438155193951,1.16982817882667,0.0612334840716376,0.000116839982709817
225,0,0,-0.0694348159374248,-0.05010374947972,1.16993678624345,0.0611403352280949,0.000176327489284075
226,0,0,-0.0694657717893133,-0.0501337278284639,1.1699913889031,0.0610936721948062,0.000206104959453536
227,0,0,-0.0694812533513888,-0.0501487198592727,1.17001873979694,0.0610703182531111,0.000221002219420223
228,0,0,-0.0694889950245832,-0.0501562165905962,1.17003242638868,0.0610586356416933,0.000228452993186606
229,0,8,-0.0694928660828367,-0.0501599651354653,1.17003927236328,0.0610527929215445,0.000232178917607753
230,0,0,-0.0696159374712027,-0.0502790267193061,1.1702644873614,0.0608663267192175,0.000116149616070163
231,0,0,-0.0696774693435269,-0.0503386027408323,1.17037379040301,0.0607727310885966,0.000175277239586082
232,0,0,-0.0697082521090495,-0.0503684021733574,1.17042879238921,0.0607258397157105,0.000204874912368355
233,0,0,-0.069723647213996,-0.0503833047599628,1.17045634768319,0.0607023703808576,0.000219682314084715
234,0,0,-0.069731345675457,-0.0503907567727367,1.17047013734223,0.0606906297687351,0.000227088169366584
235,0,8,-0.0697351951316771,-0.0503944829592285,1.1704770350417,0.0606847579724157,0.000230791637271396
236,0,0,-0.0698575691716414,-0.0505128248322936,1.17070378492816,0.0604973695328693,0.000115456239922422
237,0,0,-0.0699187524274913,-0.0505720412090353,1.17081384406982,0.0604032940123946,0.000174222091461389
238,0,0,-0.0699493617342435,-0.0506016608765636,1.17086927657615,0.0603561581884911,0.000203639035677827
239,0,0,-0.0699646701899659,-0.0506164735955901,1.17089705140431,0.0603325655134882,0.000218356116600815
240,0,0,-0.0699723253424334,-0.0506238806783751,1.17091095159967,0.0603207629542554,0.000225716822853404
241,0,8,-0.0699761531477237,-0.0506275844008314,1.1709179047365,0.0603148601153249,0.000229397719146568
242,0,0,-0.0700978278369027,-0.0507452028651574,1.171146300397,0.0601264895312182,0.000114759568537723
243,0,0,-0.0701586615828692,-0.0508040577638163,1.17125717717402,0.0600319058594206,0.000173161656122134
244,0,0,-0.0701890969997662,-0.0508334967533142,1.17131307175869,0.059984511872136,0.000202396887252654
245,0,0,-0.0702043185844511,-0.0508482191491098,1.17134108142248,0.0599607891038085,0.000217023157724087
246,0,0,-0.0702119303158301,-0.0508555810742917,1.17135509971103,0.059948921246501,0.000224338470734713
247,0,8,-0.0702157364138915,-0.0508592622189578,1.17136211204329,0.0599429856958667,0.000227996673460303
248,0,0,-0.070336709574076,-0.0509761533637226,1.17159226680033,0.0597535823443769,0.000114059353800398
249,0,0,-0.0703971928397035,-0.0510346448422418,1.17170402485244,0.0596584667943737,0.000172095599906386
250,0,0,-0.0704274538937122,-0.0510639021857308,1.17176041393705,0.0596108031676431,0.000201148088927593
251,0,0,-0.0704425883643024,-0.051078533775033,1.17178867416128,0.0595869446629217,0.000215683036621006
252,0,0,-0.0704501565519276,-0.0510858503011577,1.17180281831744,0.059575008709574,0.00022295270074138
253,0,8,-0.0704539408811972,-0.0510895087473503,1.17180989371395,0.0595690390541241,0.000226588082199948
254,0,0,-0.0705742102244331,-0.0512056684833335,1.17204192545145,0.0593785608781208,0.000113355383627646
255,0,0,-0.0706343419949205,-0.0512637945082782,1.17215463155222,0.0592828938609638,0.000171023641091707
256,0,0,-0.0706644281871242,-0.051292869191571,1.17221154891439,0.0592349511473836,0.000199892322547454
257,0,0,-0.0706794752874685,-0.0513074094678865,1.17224007610056,0.0592109522671828,0.000214335416537946
258,0,0,-0.0706869998022077,-0.0513146803418536,1.17225435424456,0.0591989459191929,0.000221559166728787
259,0,8,-0.0706907622979165,-0.0513183159630586,1.17226149674942,0.0591929410148345,0.000225171594503304
260,0,0,-0.070810325488932,-0.0514337400539812,1.1724955300017,0.059001353628829,0.000112647479725156
261,0,0,-0.070870104735791,-0.0514914985164026,1.17260925505288,0.0589051192103347,0.000169945545703001
262,0,0,-0.0709000155564821,-0.0515203894870906,1.17266673630381,0.0588568897406663,0.000198629324831563
263,0,0,-0.0709149750250105,-0.0515348379247043,1.17269554777643,0.058832746722441,0.000212980019204105
264,0,0,-0.0709224557351284,-0.0515420628837751,1.172709968499,0.0588206681163002,0.000220157582850662
265,0,8,-0.070926196331238,-0.0515456755486524,1.17271718239419,0.0588146270356877,0.000223746920716431
266,0,0,-0.0710450510450327,-0.0516603596387384,1.17295335036399,0.0586219026670238,0.000111935494671173
267,0,0,-0.0711044767541475,-0.0517177483681884,1.17306817033946,0.0585250880044971,0.000168861122335842
268,0,0,-0.0711342116966903,-0.0517464545427165,1.17312625338023,0.0584765655977997,0.00019735888109778
269,0,0,-0.0711490832734828,-0.0517608106002456,1.17315536762292,0.0584522754085936,0.000211616618012209
270,0,0,-0.0711565200482007,-0.051767989373825,1.17316994010474,0.0584401230419088,0.000218747716470527
271,0,8,-0.0711602386791896,-0.0517715789471011,1.17317722997013,0.0584340450373294,0.000222313825172613
272,0,0,-0.0712783826527908,-0.0518855185842529,1.17341567644954,0.0582401613186458,0.000111219308362664
273,0,0,-0.0713374538494219,-0.0519425353606458,1.17353167327875,0.0581427560265468,0.000167770216064504
274,0,0,-0.0713670124226691,-0.0519710556303171,1.17359039873118,0.0580939356657103,0.000196080817929337
275,0,0,-0.0713817958558083,-0.0519853187537341,1.17361983561038,0.0580694958381401,0.000210245030071499
276,0,0,-0.0713891885685057,-0.051992451064887,1.1736345697352,0.0580572684871831,0.00021732937990912
277,0,8,-0.0713928851709727,-0.0519960174081134,1.17364194050531,0.0580511529492219,0.000220872117785986
278,0,0,-0.0715103162485776,-0.0521092080621672,1.17388282168295,0.0578560915828881,0.000110498823860494
279,0,0,-0.071569032018956,-0.0521658506252146,1.1740000840682,0.0577580870386297,0.000166672701521348
280,0,0,-0.071598413758056,-0.0521941838609908,1.17405949567848,0.0577089645170915,0.00019479499489751
281,0,0,-0.07161310880918,-0.0522083534860452,1.17408927665372,0.0576843729712023,0.000208865107256706
282,0,0,-0.0716204573401922,-0.0522154390527125,1.17410418311458,0.0576720696014665,0.000215902421158168
283,0,8,-0.0716241318542603,-0.0522189820248761,1.17411164013184,0.057665916014192,0.000219421644599115
284,0,0,-0.0717408480251885,-0.0523314191004883,1.17435512627741,0.0574696613329488,0.000109773962708962
285,0,0,-0.0717992075344501,-0.0523876851564768,1.17447375044369,0.0573710499355346,0.000165568475273707
286,0,0,-0.0718284120099287,-0.0524158302124579,1.17453389545867,0.0573216214816585,0.000193501295485926
287,0,0,-0.0718430184589212,-0.0524299057664375,1.17456404377908,0.0572968763359205,0.000207476726412636
288,0,0,-0.0718503226979046,-0.0524369443023231,1.17457913417754,0.0572844960073253,0.000214466713724999
289,0,8,-0.0718539750684072,-0.0524404637602909,1.17458668324205,0.0572783039008192,0.000217962277446956
290,0,0,-0.0719699744974992,-0.0525521426041064,1.17483296026728,0.0570808413510708,0.000109044659802639
291,0,0,-0.0720279770038212,-0.0526080298298403,1.17495305064709,0.0569816157461285,0.000164457447629676
292,0,0,-0.0720570038288677,-0.0526359855453276,1.17501398016483,0.0569318776320823,0.000192199617382476
293,0,0,-0.07207152147765,-0.0526499664481163,1.17504452105265,0.0569069770069566,0.000206079778890055
294,0,0,-0.0720787813254954,-0.0526569576632211,1.17505980799123,0.0568945187754168,0.000213022145793232
295,0,8,-0.0720824115029347,-0.0526604534620085,1.17506745540705,0.0568882876765064,0.000216493902930125
296,0,0,-0.072197692553237,-0.0527713693638657,1.17531672630845,0.0566896022515664,0.000108310857902097
297,0,0,-0.0722553374181296,-0.0528268754076418,1.17543839616741,0.0565897545364874,0.000163339534025371
298,0,0,-0.0722841862540691,-0.0528546406077234,1.17550016546492,0.0565397026784611,0.000190889862314199
299,0,0,-0.0722986149294767,-0.0528685262721162,1.17553112628711,0.0565146444959517,0.000204674159607107
300,0,0,-0.0723058302997625,-0.0528754698729029,1.17554662345566,0.0565021073130203,0.000211568608895159
301,0,8,-0.0723094382410386,-0.0528789418657581,1.17555437607399,0.0564958366950662,0.000215016410894393
302,0,0,-0.0724239994887999,-0.0529890900537891,1.17580686226834,0.0562959113451675,0.000107572501892361
303,0,0,-0.0724812861836065,-0.0530442125333288,1.17593023427995,0.0561954322675622,0.000162214646147338
304,0,0,-0.0725099567435737,-0.0530717860279431,1.17599290312209,0.0561450618238593,0.000189571925605411
305,0,0,-0.0725242962993274,-0.0530855758592043,1.1760243135519,0.0561198436062986,0.000203259755826912
306,0,0,-0.0725314671193163,-0.053092471548382,1.17604003580874,0.0561072262184983,0.000210105986301355
307,0,8,-0.0725350527882267,-0.053095919586679,1.17604790106852,0.0561009154510468,0.000213529682623975
308,0,0,-0.0726488930303986,-0.0532052952162652,1.17630384363664,0.0558997294952155,0.000106829532889915
309,0,0,-0.0727058211391345,-0.0532600317135772,1.17642905041676,0.0557986076568157,0.00016108268293636
310,0,0,-0.07273431319001,-0.0532874122950422,1.17649268335106,0.0557479126297553,0.000188245685634046
311,0,0,-0.0727485635078033,-0.053301105689693,1.17652457552181,0.0557225313007569,0.000201836435837946
312,0,0,-0.0727556897189948,-0.0533079531656178,1.17654053897073,0.0557098321500628,0.000208634141310983
313,0,8,-0.0727592530865117,-0.053311377098559,1.17654852493704,0.0557034804490883,0.000212033578938745
314,0,0,-0.0728723713410889,-0.053419975235194,1.17680818579468,0.0555010080112495,0.000106081882293829
315,0,0,-0.0729289405598189,-0.0534743232883859,1.17693537040772,0.0553992290878348,0.000159943521616787
316,0,0,-0.0729572539225113,-0.053501509727401,1.17700003705042,0.0553482019345833,0.000186910993343684
317,0,0,-0.0729714149122582,-0.0535151060712461,1.17703244570381,0.0553226536246816,0.000200404037707984
318,0,0,-0.0729784964705178,-0.0535219050269394,1.17704866776822,0.0553098707514001,0.000207152905628352
319,0,8,-0.072982037514853,-0.0535253047010663,1.17705678316929,0.0553034771307607,0.000210527928380388
320,0,0,-0.073094433014501,-0.0536331202972561,1.17732044618636,0.0550996856189222,0.000105329465872363
321,0,0,-0.0731506431475094,-0.0536870773893582,1.17744976263611,0.0549972316049595,0.000158797008870157
322,0,0,-0.0731787776956969,-0.0537140684295092,1.17751553795471,0.0549458628614397,0.000185567661957181
323,0,0,-0.0731928492949911,-0.0537275670949118,1.17754850058649,0.0549201427204397,0.000198962358263083
324,0,0,-0.073199886170283,-0.0537343172167046,1.17756500008199,0.0549072736694855,0.000205662067972422
325,0,8,-0.0732034048767536,-0.0537376924752206,1.17757325434539,0.0549008368940868,0.000209012515638235
326,0,0,-0.0733150770562555,-0.0538447203416181,1.17784122643593,0.0546956855374426,0.000104572177964571
327,0,0,-0.0733709280092969,-0.0538982838865099,1.17797284015402,0.0545925340220512,0.000157642952259895
328,0,0,-0.0733988836667513,-0.0539250782373225,1.17803980475188,0.0545408119430244,0.000184215457000675
329,0,0,-0.0734128658395999,-0.0539384785797535,1.17807336175733,0.0545149139605582,0.000197511142410713
330,0,0,-0.0734198580153543,-0.053945179545566,1.17809015896412,0.0545019556918641,0.000204161363048877
331,0,8,-0.0734233543760665,-0.0539485302274787,1.17809856225282,0.0544954742328978,0.000207487070345354
332,0,0,-0.0735343028541674,-0.0540547649984962,1.17837117445817,0.0542889126874959,0.000103809885860631
333,0,0,-0.0735897946251084,-0.054107932324058,1.17850526280294,0.0541850361662435,0.000156481111986351
334,0,0,-0.0736175713617393,-0.054134528652659,1.17857350321096,0.0541329463836138,0.000182854086735497
335,0,0,-0.0736314640966379,-0.0541478300065485,1.17860769803276,0.0541068632188779,0.000196050072905546
336,0,0,-0.0736384115687863,-0.0541544814838215,1.17862481476909,0.0540938120224117,0.000202650460982494
337,0,8,-0.0736418855821521,-0.054157807422909,1.17863337801803,0.0540872840149003,0.000205951256342832
338,0,0,-0.0737521101384011,-0.0542632435170885,1.1789109866047,0.0538792510444698,0.000103042424412732
339,0,0,-0.0738072428055624,-0.0543160118457119,1.17904773938228,0.0537746162695331,0.000155311193030486
340,0,0,-0.073834840632312,-0.054342408767165,1.179117348362,0.0537221414699518,0.000181483193052924
341,0,0,-0.0738486439397283,-0.0543556104410913,1.1791522276428,0.0536958642911221,0.000194578760616494
342,0,0,-0.0738555467154428,-0.0543622120843859,1.17916968734067,0.053682715706747,0.000201128957269731
343,0,8,-0.073858998385548,-0.0543655131079974,1.17917842229447,0.0536761389095133,0.000204404661476955
344,0,0,-0.0739684989327149,-0.0544701446834313,1.17946140988592,0.0534665611444385,0.000102269590908872
345,0,0,-0.0740232726412122,-0.0545225111100378,1.17960102990343,0.0533611285139812,0.000154132837719347
346,0,0,-0.0740506916039309,-0.0545487071764298,1.17967210676529,0.0533082481360315,0.000180102342872863
347,0,0,-0.0740644055132605,-0.0545618084476805,1.17970772050677,0.0532817664694572,0.000193096735338544
348,0,0,-0.0740712636094261,-0.0545683598959626,1.17972554829082,0.0532685152116807,0.000199596363294599
349,0,8,-0.0740746929452667,-0.0545716358236635,1.1797344675431,0.0532618869697591,0.000202846787965262
350,0,0,-0.0741834694978709,-0.054675456728769,1.18002324430116,0.053050677744365,0.000101491140232265
351,0,0,-0.0742378844442164,-0.054727418196486,1.18016594795989,0.052944400730758,0.00015294561873113
352,0,0,-0.0742651246166261,-0.0547534118848354,1.18023859889901,0.0528910906814345,0.000178711020056135
353,0,0,-0.0742787491726782,-0.05476641199338,1.18027500062876,0.0528643922704516,0.000191603437154859
354,0,0,-0.0742855626141305,-0.0547729128670117,1.18029322339906,0.0528510321579738,0.000198052097417321
355,0,8,-0.0742889696287295,-0.0547761635090787,1.18030234043363,0.052844349367421,0.000201277043348158
356,0,0,-0.0743970222681357,-0.0548791672290242,1.18059734530051,0.0526314076339916,0.000100706780309677
357,0,0,-0.0744510786833184,-0.0549307205026661,1.1807433632336,0.0525242322498863,0.00015174903253825
358,0,0,-0.0744781401591508,-0.0549565102017314,1.18081770168389,0.0524704646398526,0.000177308617830711
359,0,0,-0.0744916754182082,-0.0549694083436418,1.18085494863071,0.0524435353129509,0.000190098208351384
360,0,0,-0.0744984442357574,-0.0549758582410958,1.18087359514964,0.0524300592028844,0.000196495476630087
361,0,8,-0.0745018289451758,-0.054979083396876,1.18088292438383,0.0524233182779221,0.000199694732017128
362,0,0,-0.0746091577816055,-0.0550812629959482,1.18118462638878,0.0522085275955531,9.99161678517865e-05
363,0,0,-0.0746628559128002,-0.0551324046334513,1.18133420414408,0.0521003918969876,0.000150542493282113
364,0,0,-0.074689738797166,-0.0551579886295099,1.18141035114953,0.0520461347942653,0.000175894431719899
365,0,0,-0.074703184822648,-0.0551707839498657,1.18144850442656,0.0520189583424617,0.000188580285868087
366,0,0,-0.0747099090509026,-0.0551771824441814,1.18146760540968,0.0520053580691492,0.000194925708769896
367,0,8,-0.0747132714731509,-0.0551803819003215,1.18147716223966,0.0519985549116063,0.000198099047305375
368,0,0,-0.0748198766048221,-0.0552817299605192,1.18178606186582,0.0517817825094393,9.91189043732521e-05
369,0,0,-0.0748732166958001,-0.0553324562824704,1.18193946062915,0.0516726161362991,0.000149325327067927
370,0,0,-0.0748999210958004,-0.0553578327441415,1.18201754522859,0.0516178333387302,0.000174467652960565
371,0,0,-0.0749132779535375,-0.0553705243294559,1.18205667002259,0.0515903914023635,0.000187048794275869
372,0,0,-0.0749199576285349,-0.0553768709644562,1.18207625823256,0.051576657720919,0.000193341885274548
373,0,8,-0.0749232977823865,-0.055380044493011,1.18208605908013,0.0515697876920378,0.000196489064134713
374,0,0,-0.0750291792518288,-0.0554805530491561,1.18240268967577,0.0513508836100503,9.83145324918444e-05
375,0,0,-0.0750821615220419,-0.0555308601065627,1.18256018702349,0.0512406073665348,0.000148096766685708
376,0,0,-0.0751086875365875,-0.0555560270687451,1.18264034664161,0.0511852581946601,0.000173027362421169
377,0,0,-0.0751219552896911,-0.0555686139389468,1.18268051240494,0.0511575301605203,0.000185502739289176
378,0,0,-0.0751285904463238,-0.0555749082252324,1.18270062274668,0.0511436526955683,0.000191742974490629
379,0,8,-0.0751319083500269,-0.0555780555816635,1.18271068510669,0.0511367105904192,0.000194863732221329
380,0,0,-0.075237066097419,-0.0556777160533404,1.18303561431022,0.0509155069072317,9.75025325074055e-05
381,0,0,-0.0752896907196148,-0.0557275995937943,1.18319750497129,0.050804032388766,0.000146855946777637
382,0,0,-0.0753160384283563,-0.0557525549407965,1.18327988580458,0.0507480715028376,0.000171572525049263
383,0,0,-0.0753292171316337,-0.0557650360408065,1.18332116644401,0.0507200344136136,0.000183941001849708
384,0,0,-0.0753358078008467,-0.0557712774515475,1.18334183605824,0.050706001614257,0.000190127815574155
385,0,8,-0.0753391034707215,-0.0557743983726198,1.18335217854521,0.0506989816392833,0.000193221869883915
386,0,0,-0.0754435372838708,-0.0558732014933122,1.18368600967446,0.0504752918059917,9.66823192794924e-05
387,0,0,-0.0754958043599536,-0.0559226569257307,1.18385260627135,0.0503625210846069,0.000145601899517872
388,0,0,-0.0755219738111532,-0.0559473983736827,1.1839373636518,0.0503058983324529,0.000170101984934182
389,0,0,-0.0755350635049849,-0.055959772564631,1.18397983770574,0.0502775268120524,0.000182362332876211
390,0,0,-0.075541609710701,-0.0559659605311771,1.18400110605652,0.0502633259148904,0.000188495113083526
391,0,8,-0.0755448831595987,-0.0559690547327639,1.18401174844818,0.0502562216695085,0.000191562158557292
392,0,0,-0.0756485926199056,-0.0560669904766559,1.18435512177968,0.0500298399821152,9.58532394517153e-05
393,0,0,-0.0757005021545994,-0.0561160128348253,1.18452675550353,0.0499156653701043,0.000144333550925205
394,0,0,-0.0757264933516887,-0.0561405379134836,1.18461405421574,0.0498583256767383,0.00016861446114258
395,0,0,-0.0757394940552325,-0.056152803963619,1.18465780500729,0.049829591877182,0.000180765348852654
396,0,0,-0.0757459958109362,-0.0561589378709567,1.18467971395727,0.0498152088802966,0.000186843432441859
397,0,8,-0.0757492470465282,-0.0561620050457693,1.18469067723189,0.0498080133440266,0.000189883138192778
398,0,0,-0.0758522314699636,-0.0562590625528351,1.18504427106414,0.0495787146055632,9.50145691133997e-05
399,0,0,-0.0759037833416314,-0.0563076464580633,1.18522129222128,0.0494630185277445,0.000143049718009783
400,0,0,-0.0759295962280916,-0.0563319524921581,1.18531130673905,0.0494049018432125,0.0001671085445797
401,0,0,-0.0759425079316282,-0.0563441090675254,1.18535642248777,0.0493757754216962,0.000179148528539098
402,0,0,-0.0759489652365144,-0.0563501882496182,1.18537901635231,0.049361195073996,0.000185171196568724
403,0,8,-0.0759521942593598,-0.0563532280648759,1.18539032271533,0.0493539006013399,0.000188183203848932
404,0,0,-0.0760544526311082,-0.0564493955651324,1.18575485406893,0.0491214400494091,9.41655120407919e-05
405,0,0,-0.0761056465588502,-0.0564975351884298,1.18593763241255,0.0490040950682239,0.0001417491070691
406,0,0,-0.0761312810009261,-0.0565216192787595,1.18603054700893,0.0489451363975532,0.000165582696271684
407,0,0,-0.0761441036570936,-0.0565336649337483,1.18607712087764,0.0489155845360731,0.000177510211234022
408,0,0,-0.0761505164916471,-0.0565396886688091,1.18610044644581,0.0489007903483055,0.000183476684130088
409,0,8,-0.0761537232929744,-0.0565427007638757,1.18611211933981,0.0488933886745586,0.000186460603933271
410,0,0,-0.076255254193954,-0.0566379655020216,1.18648834409424,0.0486575022821722,9.33051987433084e-05
411,0,0,-0.0763060896998266,-0.0566856545264041,1.1866772688251,0.0485383713378619,0.000140430313591816
412,0,0,-0.076331545466431,-0.056709513530968,1.18677327749385,0.0484785008865144,0.000164035247644627
413,0,0,-0.0763442789800078,-0.0567214466988703,1.18682140753869,0.0484484883713487,0.000175848597219697
414,0,0,-0.0763506473008451,-0.0567274142046399,1.18684551404509,0.0484334626575834,0.000181758030061166
415,0,8,-0.0763538318599597,-0.0567303981886622,1.18685757813485,0.048425944920018,0.000184713440764164
416,0,0,-0.0764546333829137,-0.0568247463508276,1.18724629033452,0.0481863502188446,9.24326866405603e-05
417,0,0,-0.0765051097477711,-0.0568719779345719,1.18744176961604,0.0480652871699405,0.000139091824423537
418,0,0,-0.0765303864867491,-0.0568956084501461,1.1875410757226,0.0480044306502988,0.000162464403603846
419,0,0,-0.0765430307025566,-0.0569074274339286,1.18759086470436,0.0479739200348717,0.000174161751275777
420,0,0,-0.0765493544363038,-0.0569133378630564,1.18761580373021,0.0479586439964098,0.000180013229288678
421,0,8,-0.0765525167175083,-0.0569162933126531,1.1876282848521,0.0479510007768584,0.0001829396743942
422,0,0,-0.0766525863697457,-0.0570097099576568,1.18803031482831,0.0477073984039911,9.15469618254644e-05
423,0,0,-0.0767027025808083,-0.0570564766996708,1.18823277461297,0.0475842489821532,0.000137732023084897
424,0,0,-0.0767277997905121,-0.0570798750443945,1.18833559016749,0.0475223281417101,0.000160868249524673
425,0,0,-0.0767403544788828,-0.0570915780079628,1.18838714516892,0.047491280024124,0.000172447610465913
426,0,0,-0.0767466335148072,-0.0570974304436308,1.18841297044452,0.0474757338917187,0.00017824014490643
427,0,8,-0.0767497734636919,-0.0571003569007032,1.18842589550613,0.0474679552885606,0.000181137130977733
428,0,0,-0.076849108052852,-0.0571928258991225,1.18884210635436,0.0472200315221705,9.06469430464324e-05
429,0,0,-0.0768988627406251,-0.057239119808026,1.1890519882577,0.0470946348507069,0.000136349199451789
430,0,0,-0.0769237797354887,-0.0572622820057819,1.18915853267125,0.0470315683011053,0.000159244763631522
431,0,0,-0.0769362445746105,-0.057273866966123,1.18921196444896,0.0469999417570725,0.000170703997819162
432,0,0,-0.0769424787556521,-0.057279660418105,1.18923873152107,0.0469841050121231,0.00017643652249217
433,0,8,-0.0769455962945736,-0.0572825573878619,1.18925212833278,0.0469761807520785,0.000179303517401808
434,0,0,-0.0770441917929724,-0.0573740613733973,1.18968341015251,0.0467236113786661,8.97314887393988e-05
435,0,0,-0.0770935831545953,-0.0574198738424862,1.18990116803629,0.0465958022460752,0.000134941565371263
436,0,0,-0.077118319023099,-0.0574427956101377,1.19001166618254,0.0465315066939814,0.00015759183670426
437,0,0,-0.0771306935773885,-0.0574542604308673,1.19006708816232,0.046499259917018,0.000168928644014674
438,0,0,-0.0771368826891535,-0.0574599938322834,1.19009485388033,0.0464831116180142,0.000174600012762344
439,0,8,-0.0771399777116829,-0.057462860781615,1.1901087508954,0.0464750312209743,0.000177436444421419
440,0,0,-0.0772378290939013,-0.0575533811207347,1.19055601203943,0.0462174871666909,8.87994082177032e-05
441,0,0,-0.0772868547993908,-0.0575987029117334,1.19078210687631,0.0460870992944834,0.00013350727824845
442,0,0,-0.0773114083524792,-0.0576213796506429,1.19089678623572,0.0460214912999462,0.000155907301595759
443,0,0,-0.0773236920459604,-0.0576327220376642,1.19095431303635,0.0459885825131888,0.000167119219775594
444,0,0,-0.0773298358031515,-0.0576383942427823,1.19098313479887,0.0459721017599731,0.000172728205380862
445,0,8,-0.0773329081672228,-0.057641230599153,1.19099756073282,0.0459638547732437,0.00017553346116729
446,0,0,-0.077430009214654,-0.0577307473868837,1.19146171512589,0.0457010100303116,8.7849478418292e-05
447,0,0,-0.0774786662918647,-0.0577755686263054,1.191696607614,0.045567880625514,0.000132044475150257
448,0,0,-0.0775030359995454,-0.0577979954200122,1.19181569422462,0.0455008790393367,0.000154188975662453
449,0,0,-0.0775152280830305,-0.0578092129202108,1.19187543956888,0.0454672677563324,0.00016527338234798
450,0,0,-0.0775213261126944,-0.0578148227037566,1.19190537425899,0.0454504343312533,0.000170818677428512
451,0,8,-0.0775243756321414,-0.0578176278548505,1.19192035755212,0.0454420106528514,0.000173592104603659
452,0,0,-0.0776207186973171,-0.0579061199468393,1.19240230692809,0.0451735531306779,8.68804679667878e-05
453,0,0,-0.0776690033908295,-0.0579504301398821,1.19264644721012,0.0450375290618878,0.000130551320533898
454,0,0,-0.0776931873043802,-0.0579726017603614,1.19277016009339,0.0449690583172342,0.000152434719869858
455,0,0,-0.0777052868150905,-0.057983691764541,1.19283223393567,0.0449347070407174,0.000163388840150651
456,0,0,-0.0777113386359835,-0.057989237823115,1.19286333645872,0.0449175022715227,0.00016886906078438
457,0,8,-0.0777143650701098,-0.0579920111175311,1.1928789045384,0.0449088925850316,0.000171609968264527
458,0,0,-0.0778099407929409,-0.0580794562111267,1.19337951422548,0.0446345385969975,8.58911706917709e-05
459,0,0,-0.0778578483916488,-0.0581232442793219,1.19363332795135,0.0444954845676251,0.00012902607124466
460,0,0,-0.0778818440486805,-0.0581451552048899,1.19376187162631,0.0444254790163636,0.000150642518960457
461,0,0,-0.0778938497608471,-0.0581561149564676,1.19382637629913,0.044390355471057,0.000161463440348925
462,0,0,-0.0778998547581686,-0.0581615959128236,1.19385869762299,0.0443727633637228,0.000166877133352582
463,0,8,-0.0779028577989708,-0.0581643366621978,1.19387487591546,0.044363959708848,0.000169584795292568
464,0,0,-0.0779976547668674,-0.0582507114421646,1.19439494259664,0.0440834728399045,8.48804510710927e-05
465,0,0,-0.078045179394976,-0.0582939657924072,1.19465881247127,0.0439412819346558,0.000127467162842648
466,0,0,-0.0780689837046664,-0.0583156102410373,1.19479236712854,0.0438696914154622,0.000148810587517326
467,0,0,-0.0780808940696874,-0.0583264368523693,1.19485939228889,0.0438337714078797,0.000159495284569711
468,0,0,-0.0780868514644565,-0.0583318512634911,1.19489297687642,0.0438157800956926,0.000164840939545677
469,0,8,-0.0780898307211359,-0.0583345587465115,1.19490978751285,0.0438067765976288,0.000167514601293328
470,0,0,-0.0781838350657595,-0.05841983911381,1.19544999725311,0.0435199916366358,8.38473043469276e-05
471,0,0,-0.0782309694325906,-0.058462547747811,1.19572423916185,0.0433745985583249,0.000125873321402792
472,0,0,-0.0782545785389408,-0.0584839197303413,1.19586294805679,0.0433013953454351,0.00014693750677372
473,0,0,-0.0782663916139583,-0.0584946102089086,1.19593256420868,0.0432646663222208,0.000157482877972022
474,0,0,-0.0782723004264566,-0.0584999565789926,1.19596744673031,0.0432462698660845,0.000162758945417424
475,0,8,-0.0782752554069296,-0.0585026300478633,1.19598490689096,0.0432370636409702,0.000165397832481103
476,0,0,-0.0783684503328043,-0.058586791452226,1.19654578173398,0.0429439160340232,8.27909340532784e-05
477,0,0,-0.078415185438759,-0.0586289421265952,1.19683061459031,0.0427953131859146,0.000124243704415022
478,0,0,-0.0784385945610205,-0.0586500355249008,1.19697456826119,0.0427205003723121,0.000145022396253844
479,0,0,-0.0784503079254785,-0.0586605868118864,1.19704681865662,0.0426829656972625,0.000155425315992219
480,0,0,-0.0784561669325541,-0.0586658636114976,1.19708301988518,0.0426641662455114,0.000160630232893769
481,0,8,-0.078459097021863,-0.0586685023014834,1.19710113973304,0.0426547584856524,0.000163233563634319
482,0,0,-0.0785514622672128,-0.0587515201994299,1.1976829714501,0.0423553192768926,8.17108492573645e-05
483,0,0,-0.0785977870672016,-0.0587931006471263,1.19797848013717,0.0422035755275095,0.000122578072834757
484,0,0,-0.0786209903191128,-0.0588139093226302,1.19812769719914,0.0421271967162613,0.000143065122225464
485,0,0,-0.0786326009801903,-0.0588243183465808,1.19820258799771,0.0420888805905761,0.000153322510743847
486,0,0,-0.0786384086669169,-0.058829524039331,1.19824010982837,0.0420696908573421,0.000158454735083198
487,0,8,-0.0786413131027991,-0.0588321271820567,1.19825889000459,0.0420600880749027,0.000161021737847628
488,0,0,-0.0787328243420806,-0.0589139776402914,1.19886166029476,0.0417546034373517,8.06069826267686e-05
489,0,0,-0.078778725374626,-0.0589549758634731,1.19916775157673,0.0415998848718887,0.000120876993165119
490,0,0,-0.0788017155682472,-0.0589754938010703,1.1993221561377,0.0415220347552789,0.00014106654084288
491,0,0,-0.0788132198582952,-0.0589857575492014,1.19939964486172,0.0414829875513464,0.000151175454489456
492,0,0,-0.0788189743656422,-0.0589908906272332,1.19943846448144,0.0414634334935769,0.000156233509870408
493,0,8,-0.0788218522121124,-0.0589934574683836,1.1994578931761,0.0414536488614982,0.000158763445176471
494,0,0,-0.0789124804242604,-0.0590741179265333,1.20008118098051,0.0411425819805901,7.94798280921993e-05
495,0,0,-0.0789579414252674,-0.059114522568079,1.20039753315844,0.0409851731523152,0.00011914206306024
496,0,0,-0.0789807098714986,-0.0591347440592577,1.20055692940589,0.0409060081318374,0.000139028767008754
497,0,0,-0.0789921033439795,-0.0591448596683421,1.20063691199256,0.040866311689734,0.000148986510056265
498,0,0,-0.0789978024159081,-0.0591499186976043,1.20067697535964,0.0408464351504361,0.000153969041108939
499,0,8,-0.0790006525366013,-0.0591524485195198,1.20069702504083,0.0408364898225964,0.000156461229220743
500,0,0,-0.0790903633842687,-0.0592318987139091,1.20133990386,0.0405205610463148,7.83305929864808e-05
501,0,0,-0.0791353649198172,-0.0592716995091251,1.20166591234866,0.0403608842021502,0.000117376145830052
502,0,0,-0.0791579012463212,-0.0592916193753096,1.20182995761265,0.0402806316568444,0.000136955449867429
503,0,0,-0.0791691785813675,-0.0593015842427415,1.20191225476073,0.0402404038139802,0.000146759706967509
504,0,0,-0.079174819517154,-0.059306567918374,1.20195346975795,0.0402202647584894,0.000151665545137208
505,0,8,-0.0791776405513934,-0.0593090600677061,1.20197409374454,0.0402101889803901,0.000154119398854249
506,0,0,-0.0792663938447978,-0.05938728309756,1.20263502507838,0.0398904079267758,7.7161353796977e-05
507,0,0,-0.0793109130169121,-0.0594264713979187,1.20296974802353,0.0397290365150631,0.000115583588434859
508,0,0,-0.0793332050346857,-0.0594460852503658,1.2031379266309,0.039648000738437,0.000134852022609072
509,0,0,-0.0793443599709929,-0.0594558971636875,1.20322227066351,0.0396073980696286,0.000144501007624323
510,0,0,-0.0793499395914574,-0.0594608043746891,1.20326450055467,0.0395870758954548,0.000149329245313481
511,0,8,-0.0793527299374642,-0.0594632582947121,1.20328562975251,0.0395769096437041,0.000151744306983025
512,0,0,-0.079440479289924,-0.0595402417830766,1.20396236294022,0.0392545907906039,7.59751971521616e-05
513,0,0,-0.0794844895907999,-0.0595788111298544,1.20430447335335,0.0390922525672696,0.000113770385157919
514,0,0,-0.0795065232513788,-0.0595981156555886,1.20447607475541,0.0390108149387637,0.000132725879488572
515,0,0,-0.0795175485667802,-0.0596077729353692,1.20456209882003,0.0389700324700064,0.000142218491901061
516,0,0,-0.0795230632059525,-0.0596126028360333,1.20460515694177,0.0389496257674517,0.000146968560680152
517,0,8,-0.0795258210170514,-0.0596150181023649,1.20462669721415,0.0389394186055962,0.000149344541321109
518,0,0,-0.0796125138320668,-0.059690755367926,1.20531619052813,0.0386161706157953,7.47763192882889e-05
519,0,0,-0.0796559852401923,-0.0597287020760707,1.20566394377385,0.0384537353657617,0.000111944238071558
520,0,0,-0.0796777447329853,-0.0597476953306444,1.20583804950647,0.0383723462844736,0.000130586420482089
521,0,0,-0.0796886322998601,-0.0597571969772668,1.20592528147387,0.0383316129560615,0.000139922395275119
522,0,0,-0.0796940778354598,-0.0597619490607033,1.20596892836063,0.0383112371113248,0.000144594141233502
523,0,8,-0.0796968010360369,-0.0597643254180993,1.20599075913604,0.0383010469589827,0.000146930958338426
524,0,0,-0.0797823789865417,-0.0598388165368163,1.2066891408429,0.0379787268265922,7.35700501733605e-05
525,0,0,-0.0798252784033329,-0.0598761402309608,1.20704036788353,0.037817174775176,0.000110114460745638
526,0,0,-0.0798467464416603,-0.0598948219095649,1.20721585247388,0.0377363356004793,0.000128444900316459
527,0,0,-0.07985748738245,-0.059904167739801,1.20730371615051,0.0376959046637324,0.000137624932298151
528,0,0,-0.0798628593179142,-0.0599088419065118,1.20734766040454,0.037675686913414,0.000142218679097667
529,0,8,-0.0798655456455128,-0.0599111793032305,1.20736963517832,0.0376655775375267,0.000144516488412419
530,0,0,-0.0799499457981124,-0.0599844319111285,1.20807222459731,0.0373462048230205,7.23627664141746e-05
531,0,0,-0.0799922379044014,-0.0600211359414771,1.20842436106603,0.0371865747775034,0.00010829168016771
532,0,0,-0.0800133962335503,-0.0600395075925312,1.20859991148058,0.0371068097326345,0.000126314031912197
533,0,0,-0.0800239811930062,-0.0600486983480034,1.20868773742762,0.0370669441775022,0.000135339852730239
534,0,0,-0.0800292747990958,-0.0600532949605587,1.20873164146202,0.037047016194163,0.000139856441491615
535,0,8,-0.0800319218765834,-0.0600555935758148,1.20875359075055,0.0370370534700943,0.000142115657328218
536,0,0,-0.0801150785591888,-0.0601276232610109,1.20945499595022,0.0367226879496875,7.11616646862506e-05
537,0,0,-0.0801567271174462,-0.0601637149238271,1.20980515378009,0.0365660090576381,0.000106487319533763
538,0,0,-0.0801775572448133,-0.0601817800671542,1.20997930994054,0.0364878296500683,0.000124207331295895
539,0,0,-0.0801879767773247,-0.0601908174755969,1.21006635706077,0.0364487840977851,0.000133081719150843
540,0,0,-0.0801931872917181,-0.0601953373898323,1.21010984824798,0.0364292728633444,0.000137522515038221
541,0,8,-0.0801957927285326,-0.0601975976495386,1.21013158524931,0.0364195201941827,0.000139743814017532
542,0,0,-0.0802776401283601,-0.0602684278160913,1.21082588433534,0.036112117018381,6.99743885277659e-05
543,0,0,-0.0803186096688338,-0.0603039183184254,1.21117096586579,0.0359593336815675,0.000104712892264228
544,0,0,-0.0803390937675561,-0.0603216824368545,1.2113421810863,0.0358832010073242,0.00012213825127122
545,0,0,-0.0803493388117305,-0.06033056921029,1.21142766819235,0.0358452028941222,0.00013086496125754
546,0,0,-0.0803544616814915,-0.0603350137749904,1.21147035495137,0.0358262213085407,0.000135231820457708
547,0,8,-0.0803570231961111,-0.0603372363517499,1.21149168366067,0.0358167349347781,0.000137416125451761
548,0,0,-0.0804374985161233,-0.0604068975145574,1.21217268097078,0.0355180014604061,6.88085356585974e-05
549,0,0,-0.0804777562401457,-0.0604418016582944,1.21250952613816,0.0353699052264764,0.000102979196131996
550,0,0,-0.0804978781254402,-0.0604592720486288,1.21267624174208,0.0352961973726621,0.000120119221439924
551,0,0,-0.0805079405106993,-0.0604680118109787,1.21275938594444,0.0352594310871766,0.000128702838338809
552,0,0,-0.0805129716486828,-0.0604723828321979,1.21280087710617,0.035241070154875,0.000132998035988319
553,0,8,-0.0805154871975316,-0.0604745686275883,1.21282160203656,0.0352318952781152,0.000135146480448003
554,0,0,-0.0805945340313765,-0.0605430972037106,1.21348313235105,0.0349431782419305,6.76711130308885e-05
555,0,0,-0.0806340516778532,-0.0605774328147968,1.21380868040688,0.0348003609248072,0.000101295545416186
556,0,0,-0.0806537977190557,-0.0605946183092326,1.21396940470805,0.0347293523691071,0.00011816076616801
557,0,0,-0.0806636706310123,-0.0606032154584586,1.21404946143147,0.0346939497094401,0.000126606498253898
558,0,0,-0.0806686066486362,-0.0606075151309099,1.21408938623072,0.0346762739622672,0.000130832626260645
559,0,7,-0.0806710745424241,-0.0606096652412542,1.2141093224011,0.0346674425059164,0.000132946503321539
560,0,0,-0.0808259445605519,-0.0607439859807976,1.21540033072503,0.0341125763129005,6.65680375435962e-05
561,0,0,-0.0809032554438601,-0.060811425941852,1.21601865737364,0.0338425631030183,0.000166553166000713
562,0,0,-0.0809417189110688,-0.0608452140355313,1.21631042789821,0.0337094398208629,0.000216807632619387
563,0,0,-0.0809610298683782,-0.0608621248724678,1.21646045476834,0.0336433460040464,0.000241998577072682
564,0,0,-0.0809706566281991,-0.0608705844580865,1.21653327352668,0.0336104187998086,0.000254609741557971
565,0,0,-0.0809754688957971,-0.0608748152885595,1.21656953865104,0.0335939846221678,0.000260919216832294
566,0,7,-0.0809778747456182,-0.0608769309627253,1.21658763478935,0.0335857748859472,0.000130829307761926
567,0,0,-0.0811265126234204,-0.0610071210391666,1.2177397911686,0.0330791246311318,6.55050208732688e-05
568,0,0,-0.0812005309831816,-0.0610724730145329,1.21827850348182,0.0328335902198711,0.000161907003635303
569,0,0,-0.0812373434484299,-0.061105211027049,1.21853056884484,0.0327127169801163,0.000210348142065046
570,0,0,-0.0812558022285823,-0.0611215952708708,1.2186590724764,0.0326527440321437,0.000234626568962552
571,0,0,-0.0812650050098816,-0.0611297911692055,1.21872129687076,0.0326228744693511,0.00024677998231136
572,0,0,-0.0812696049624102,-0.0611338900581793,1.21875224979463,0.0326079684812907,0.000252860206480209
573,0,7,-0.0812719045602031,-0.061135939737103,1.21876768521086,0.0326005226707636,0.000126769019012721
574,0,0,-0.0814142449854952,-0.0612623742514423,1.21975166783435,0.0321408646204901,6.34667225701477e-05
575,0,0,-0.0814850064150735,-0.0613258252837158,1.22020066639342,0.031918497443874,0.000157163224393297
576,0,0,-0.0815201871129545,-0.0613576069742085,1.22040805218168,0.0318090980868481,0.000204230012844919
577,0,0,-0.0815378157620587,-0.0613735115956554,1.22051336602379,0.0317548329258974,0.000227815805002994
578,0,0,-0.0815466046130392,-0.0613814673180205,1.22056409583837,0.0317278093222387,0.000239621537476128
579,0,0,-0.0815509974503468,-0.0613854460279441,1.22058929763845,0.0317143243778836,0.000245527580917483
580,0,7,-0.0815531934445152,-0.0613874355945892,1.22060185596705,0.0317075886020696,0.000123071776501775
581,0,0,-0.0816893892832598,-0.0615104687008656,1.22140419904886,0.0312914948274576,6.1610310873414e-05
582,0,0,-0.081757022509693,-0.0615721971215828,1.22176013349105,0.0310903344337374,0.0001528617266571
583,0,0,-0.0817906498736047,-0.0616031121167075,1.22192206711298,0.0309913845981278,0.000198685525927396
584,0,0,-0.0818074877133909,-0.061618582057195,1.22200380243262,0.0309423049749203,0.000221644798686998
585,0,0,-0.0818158840357274,-0.0616263201077499,1.2220429567997,0.0309178636470196,0.000233136029250937
586,0,0,-0.0818200805727715,-0.061630189899255,1.22206237401905,0.0309056672745243,0.000238884513160703
587,0,7,-0.0818221784058202,-0.061632124986098,1.22207204070705,0.0308995751398825,0.000119721198389405
588,0,0,-0.081952539552887,-0.0617520804206062,1.22269171164505,0.0305229225769659,5.99278645152315e-05
589,0,0,-0.0820172383215136,-0.0618122498321919,1.22295652091127,0.0303407259671078,0.000148968303898683
590,0,0,-0.082049422386366,-0.0618423804619064,1.22307481025989,0.0302510538203314,0.000193667774996908
591,0,0,-0.0820655224076807,-0.0618574570317998,1.22313372562422,0.0302065605306561,0.000216060354156528
592,0,0,-0.0820735546708556,-0.0618649981038071,1.22316181259331,0.0301843984339874,0.000227267132544812
593,0,0,-0.0820775692094727,-0.0618687693332746,1.22317570303203,0.0301733382422042,0.000232873117709059
594,0,7,-0.0820795760570962,-0.0618706551209726,1.22318260845441,0.0301678133347975,0.000116688912668375
595,0,0,-0.0822045140587441,-0.061987821388727,1.22362765821201,0.029825756754025,5.84052887806288e-05
596,0,0,-0.0822665128195751,-0.0620465780570944,1.22380713253412,0.0296598645522972,0.000145440926820631
597,0,0,-0.0822973841645402,-0.0620759980788493,1.22388551792522,0.0295780815008278,0.000189121025294628
598,0,0,-0.0823128076195344,-0.0620907183286466,1.22392320251776,0.0295374658932067,0.000210999975042162
599,0,0,-0.082320508724918,-0.0620980809922025,1.22394116507468,0.0295172253225625,0.000221948995372041
600,0,0,-0.0823243577512801,-0.0621017629561129,1.22395000178842,0.0295071216078982,0.000227425871229939
601,0,7,-0.0823262818742622,-0.0621036040957924,1.22395438344969,0.0295020738650368,0.000113941567385895
602,0,0,-0.08244626970887,-0.0622182279898542,1.22423971201842,0.0291888926276471,5.70260386979493e-05
603,0,0,-0.0825058267404932,-0.0622756978170737,1.22434257577763,0.0290362653270234,0.000142229911004904
604,0,0,-0.0825355261937864,-0.0623044709165769,1.22438614662497,0.0289608189957527,0.000184979488427071
605,0,0,-0.0825503391367769,-0.0623188668836265,1.22440484129265,0.028923297951136,0.000206389924374425
606,0,0,-0.0825577441683079,-0.0623260672071982,1.22441393338762,0.0289045862549015,0.000217103927513611
607,0,0,-0.0825614452412196,-0.0623296679523159,1.22441834360448,0.0288952423836642,0.000222463111405814
608,0,7,-0.0825632954305603,-0.0623314684705055,1.2244205156732,0.028890573415105,0.000111439962461699
609,0,0,-0.0826788338479984,-0.0624437497539986,1.22456599437538,0.0286001156751125,5.57706534317914e-05
610,0,0,-0.0827362146695853,-0.0625000355627384,1.22460298774217,0.0284576628960916,0.000139278837421687
611,0,0,-0.0827648818066014,-0.0625282139273027,1.22461751455275,0.0283870192648358,0.000181168679111908
612,0,0,-0.0827791515983462,-0.0625423119007093,1.22461992952513,0.0283518293227065,0.000202146720104483
613,0,0,-0.0827862953368598,-0.062549363077755,1.224621576197,0.02833426654448,0.000212643948393473
614,0,0,-0.0827898658582237,-0.0625528892129449,1.2246222723693,0.0283254928995635,0.000217894607249497
615,0,7,-0.0827916508209738,-0.062554652417106,1.22462259127024,0.0283211079897248,0.00010913945894632
616,0,0,-0.0829032349963156,-0.0626647436941318,1.22465086066298,0.0280475654545768,5.4616854367584e-05
617,0,0,-0.0829586952755561,-0.0627199247897402,1.22463363659932,0.0279125260373732,0.000136529766829138
618,0,0,-0.0829864577576258,-0.0627475487887585,1.22462488552164,0.0278453489771671,0.000177612889030829
619,0,0,-0.0830002493476106,-0.0627613691259393,1.22461396672285,0.0278118330573107,0.000198185711003537
620,0,0,-0.0830071639409877,-0.0627682813775146,1.22460961627586,0.0277950941645052,0.000208479912994372
621,0,0,-0.0830106200018376,-0.0627717380237009,1.22460732299005,0.0277867290101121,0.000213628960408538
622,0,7,-0.0830123477855203,-0.0627734664768775,1.22460615097517,0.0277825474870928,0.000106994329569107
623,0,0,-0.0831204371693299,-0.0628814786468156,1.22454025957305,0.0275210569326593,5.35416871373512e-05
624,0,0,-0.0831742085062913,-0.0629356131456648,1.22448028732214,0.02739122081466,0.000133929858057144
625,0,0,-0.0832011751118327,-0.0629627124258627,1.22445348576431,0.0273264618392336,0.000174244019725503
626,0,0,-0.0832145478152562,-0.0629762700871284,1.22443216587292,0.0272941094049569,0.000194431048348168
627,0,0,-0.0832212611972488,-0.0629830509263728,1.2244231676139,0.0272779428312843,0.000204532063427534
628,0,0,-0.0832246167905424,-0.0629864418481815,1.22441856072283,0.0272698612602606,0.000209584449495301
629,0,7,-0.0832262943912199,-0.0629881374346805,1.22441623555777,0.0272658208891162,0.000104963201365896
630,0,0,-0.0833312915979461,-0.0630941482439417,1.22427767196048,0.0270126804375723,5.25242890156846e-05
631,0,0,-0.0833835728796829,-0.0631472771334094,1.22418539419573,0.0268864202124779,0.000131435818078993
632,0,0,-0.0834098313070055,-0.0631738726301121,1.22414495203689,0.0268233180916496,0.000171007046280938
633,0,0,-0.0834228366027613,-0.0631871781831539,1.22411593761011,0.0267917615663471,0.000190821703739324
634,0,0,-0.0834293718682179,-0.0631938329176116,1.22410346711481,0.0267759864542832,0.000200736334972362
635,0,0,-0.0834326385710741,-0.0631971607746136,1.22409713600385,0.0267680988019338,0.000205695482931076
636,0,7,-0.083434271775519,-0.0631988248256516,1.22409395216847,0.0267641549405801,0.000103012530671867
637,0,0,-0.0835365131195658,-0.0633028877160026,1.22390142964401,0.0265167351789382,5.1547692242207e-05
638,0,0,-0.0835874676600978,-0.0633550392591186,1.22378577976103,0.0263929206113954,0.00012901508589043
639,0,0,-0.0836130861892416,-0.0633811454147335,1.22373525261124,0.0263309516366969,0.000167861075964712
640,0,0,-0.0836257666313693,-0.063394206149743,1.22370087741483,0.0262999399001314,0.000187312497121936
641,0,0,-0.083632142183755,-0.0634007384406123,1.22368590914306,0.0262844326413444,0.00019704537512942
642,0,0,-0.0836353292213117,-0.0634040050673742,1.2236783423461,0.0262766776850035,0.000201913614960719
643,0,7,-0.0836369226391828,-0.0634056385012118,1.22367454385077,0.0262727998667712,0.000101117351371652
644,0,0,-0.0837366787094297,-0.0635077900837929,1.22344354161451,0.0260293189033295,5.05992420931634e-05
645,0,0,-0.0837864357504561,-0.0635589836486159,1.22331178810624,0.0259071950087492,0.000126644669059428
646,0,0,-0.0838114669119814,-0.0635846103567613,1.22325399170376,0.0258460114991105,0.000164777498872837
647,0,0,-0.0838238560283015,-0.0635974312663863,1.22321614441483,0.025815378687478,0.000183871916149034
648,0,0,-0.0838300861662924,-0.0636038436205762,1.22319945785532,0.0258000575705943,0.000193426199012109
649,0,0,-0.0838332006968389,-0.0636070502731777,1.22319104554822,0.0257923948648975,0.000198205119364442
650,0,7,-0.0838347579031517,-0.0636086537185014,1.22318682716535,0.0257885629690846,9.92601893847617e-05
651,0,0,-0.0839322404797848,-0.0637089193847405,1.22292967575787,0.0255478503469613,4.96700698855296e-05
652,0,0,-0.0839808992796302,-0.0637591683723601,1.22278749808476,0.0254269261411117,0.00012430902797915
653,0,0,-0.0840053837898655,-0.0637843224707001,1.2227246701014,0.025366303058292,0.000161737105973767
654,0,0,-0.0840175067898502,-0.0637969070035044,1.22268479082129,0.0253359420948903,0.00018047885012383
655,0,0,-0.084023602443348,-0.0638032011521385,1.22266699406769,0.0253207544038831,0.000189856730326704
656,0,0,-0.0840266499240743,-0.0638063486978375,1.22265803967685,0.0253131578704644,0.000194547433637157
657,0,7,-0.0840281736421689,-0.0638079225886933,1.22265355274425,0.0253093589272817,9.74293130970166e-05
658,0,0,-0.0841235453481593,-0.0639063204467681,1.22237981183208,0.02507066427638,4.87542163332133e-05
659,0,0,-0.0841711804073408,-0.0639556343679947,1.22223150837504,0.0249506283444588,0.000121997976068086
660,0,0,-0.0841951503133735,-0.0639803206993737,1.22216544624465,0.0248904238013342,0.000158727364490255
661,0,0,-0.0842070253816356,-0.0639926712956494,1.22212457648038,0.0248602672228188,0.000177119547235191
662,0,0,-0.0842129948203356,-0.0639988484632302,1.2221061352494,0.0248451798669637,0.000186322597811844
663,0,0,-0.0842159793653816,-0.064001937515346,1.22209687019091,0.0248376331504667,0.000190925874536868
664,0,7,-0.0842174716464284,-0.064003482158656,1.22209223000825,0.0248338590293009,9.56170685778579e-05
665,0,0,-0.0843108558381619,-0.0641000257091475,1.22180916575176,0.0245967158503102,4.78477906613595e-05
666,0,0,-0.0843575222435069,-0.0641484116031172,1.22165791354454,0.0244773783593834,0.000119705009773735
667,0,0,-0.0843810029972781,-0.064172633740983,1.2215900634019,0.0244175069044574,0.00015574030746783
668,0,0,-0.0843926428758944,-0.06418475219899,1.22154892662253,0.0243875141615142,0.000173785277752789
669,0,0,-0.0843984923145002,-0.0641908132873226,1.22153019209127,0.0243725074097827,0.000182814683644006
670,0,0,-0.0844014170043599,-0.064193844297398,1.22152079012892,0.0243650007769643,0.000187331128666604
671,0,7,-0.084402879382747,-0.0641953599190905,1.22151608317911,0.0243612466439242,9.38185882504855e-05
672,0,0,-0.0844943689699631,-0.0642900598693426,1.22122913185944,0.0241253823045854,4.69483159732803e-05
673,0,0,-0.0845401072008105,-0.0643375232654624,1.22107724114289,0.0240066374788655,0.000117426128359591
674,0,0,-0.0845631189142107,-0.0643612840054838,1.22100874793573,0.0239470529764735,0.000152771066472351
675,0,0,-0.0845745324506243,-0.0643731717294978,1.22096783578206,0.0239172024264729,0.000170470718161203
676,0,0,-0.0845802665363136,-0.064379117442203,1.2209490685799,0.0239022659205404,0.000179327432099821
677,0,0,-0.0845831336678205,-0.0643820907623896,1.22093965822908,0.0238947942889107,0.000183757523112504
678,0,7,-0.0845845672867279,-0.0643835775386231,1.22093494841689,0.0238910576266834,9.20308930470043e-05
679,0,0,-0.0846742320164889,-0.0644764430617733,1.22064811520394,0.0236563365021055,4.60542731607338e-05
680,0,0,-0.084719071863271,-0.0645229886443636,1.22049724495453,0.0235381392290091,0.000115159056289477
681,0,0,-0.0847416301583742,-0.064546290343453,1.22042898591643,0.0234788242563755,0.000149816914865875
682,0,0,-0.0847528235728504,-0.0645579485146571,1.22038863095007,0.0234491082332454,0.000167172901250054
683,0,0,-0.0847584457667404,-0.0645637794429161,1.22037002071394,0.0234342385270259,0.000175857752267569
684,0,0,-0.0847612570474352,-0.0645666953689248,1.22036069525653,0.0234268002490856,0.000180201904293006
685,0,7,-0.0847626627563025,-0.0645681534475832,1.22035602893369,0.0234230802526565,9.02523071515393e-05
686,0,0,-0.0848505549587252,-0.0646591930959769,1.2200722077406,0.0231894687723435,4.51648032195051e-05
687,0,0,-0.084894518474125,-0.0647048251827666,1.21992352944672,0.0230718203530007,0.000112902752523916
688,0,0,-0.0849166352229405,-0.0647276700024051,1.21985614673216,0.0230127797672615,0.000146876668109447
689,0,0,-0.0849276129995555,-0.0647390997013928,1.2198165734063,0.0229832015748842,0.000163890559489024
690,0,0,-0.084933125869774,-0.0647448163853842,1.21979825410437,0.0229684006430664,0.000172404332467999
691,0,0,-0.0849358825653872,-0.064747675187252,1.21978907931074,0.0229609967696582,0.000176662937800998
692,0,7,-0.0849372609936433,-0.0647491047033389,1.2197844891355,0.0229572939802321,8.848209127503e-05
693,0,0,-0.0850234199818086,-0.0648383271113154,1.21950570735219,0.0227248394445179,4.42795205723295e-05
694,0,0,-0.0850665235823994,-0.064883050018079,1.21936002003915,0.0226077789945611,0.000110657108910325
695,0,0,-0.0850882076281466,-0.0649054401090725,1.21929395615005,0.0225490360501217,0.000143950316686167
696,0,0,-0.0850989730710516,-0.0649166424087369,1.21925531152012,0.0225196081236298,0.000160623723688302
697,0,0,-0.0851043785138367,-0.0649222453841981,1.21923737300301,0.0225048824593149,0.000168967221484906
698,0,0,-0.0851070815581597,-0.0649250473295983,1.21922839286072,0.0224975162938764,0.000173140680859149
699,0,7,-0.0851084331699792,-0.0649264484168995,1.21922390064991,0.0224938323773403,8.67202182828347e-05
700,0,0,-0.0851928885390491,-0.0650138628760301,1.21895149946913,0.0222626500538143,4.33983988205044e-05
701,0,0,-0.0852351444652038,-0.0650576812122055,1.2188093067791,0.0221462492186423,0.000108422766957633
702,0,0,-0.085256402288906,-0.0650796188639576,1.21874483880804,0.0220878431579334,0.000141038803468607
703,0,0,-0.0852669578504822,-0.0650905949044462,1.21870720929257,0.0220585859014204,0.00015737347975954
704,0,0,-0.0852722572539711,-0.0650960847402279,1.21868970565089,0.0220439459505827,0.000165547574847921
705,0,0,-0.0852749073295676,-0.0650988301132634,1.21868094646391,0.0220366227693336,0.000169636323328434
706,0,7,-0.0852762324640094,-0.0651002029137486,1.21867656522777,0.0220329603770724,8.4967237233266e-05
707,0,0,-0.0853590065280664,-0.0651858198690223,1.21841132813677,0.0218032252399437,4.25217015431467e-05
708,0,0,-0.085400423864241,-0.0652287387907257,1.21827288911897,0.0216875846688911,0.000106201005064727
709,0,0,-0.0854212601412949,-0.065250226558681,1.21821015719028,0.0216295690672453,0.000138143886279515
710,0,0,-0.0854316076225988,-0.065260977611332,1.21817357759606,0.0216005100365603,0.000154141818453066
711,0,0,-0.0854368019867194,-0.0652663549414202,1.21815653298038,0.0215859697997011,0.000162147498068671
712,0,0,-0.0854393995838231,-0.0652690440586482,1.21814800620855,0.0215786966536848,0.00016615202767159
713,0,7,-0.0854406984840949,-0.0652703887304856,1.21814374155813,0.0215750593238946,8.32241896258912e-05
714,0,0,-0.085521808062009,-0.0653542202228485,1.21788598329781,0.0213469999845582,4.1649939759858e-05
715,0,0,-0.0855623934682525,-0.0653962456574274,1.21775134597267,0.0212322465003379,0.000103993664167537
716,0,0,-0.0855828114974452,-0.0654172864760494,1.21769037420298,0.021174687868897,0.000135268046095413
717,0,0,-0.0855929521844797,-0.0654278140000573,1.21765483298549,0.0211458610649736,0.000150931534629153
718,0,0,-0.0855980422089212,-0.0654330795519496,1.2176382455554,0.0211314377478319,0.000158769941409093
719,0,0,-0.085600587668683,-0.0654357127765811,1.21762994973926,0.0211242232882023,0.000162690821464043
720,0,7,-0.085601860503638,-0.0654370295012401,1.21762580084015,0.0211206153585078,8.14925537325345e-05
721,0,0,-0.0856813182315338,-0.0655190895660378,1.21737542795105,0.0208945084744049,4.07838438126473e-05
722,0,0,-0.085721076485915,-0.0655602284139156,1.21724445186777,0.0207807921834832,0.000101803089988403
723,0,0,-0.0857410785099658,-0.0655808256982807,1.21718516289336,0.0207237684754044,0.000132414413858306
724,0,0,-0.0857510132770657,-0.0655911313916738,1.21715060562158,0.0206952135764207,0.000147746146331104
725,0,0,-0.0857559994274014,-0.0655962860119186,1.21713445023614,0.0206809272047538,0.000155418615092731
726,0,0,-0.0857584929744939,-0.0655988637665981,1.21712637231107,0.0206737814891185,0.000159256510678524
727,0,7,-0.0857597398548519,-0.0656001527552421,1.217122332535,0.0206702079994781,7.97742005603508e-05
728,0,0,-0.0858375551687138,-0.0656804577748304,1.21687888510206,0.0204463719326853,3.99243413264916e-05
729,0,0,-0.0858764895872587,-0.0657207180884711,1.21675125730374,0.0203338627351284,9.96320765496439e-05
730,0,0,-0.0858960770378303,-0.06574087582454,1.21669348254825,0.0202774615011315,0.000129586696797329
731,0,0,-0.0859058064328693,-0.0657509616695371,1.21665981454031,0.0202492229096339,0.000144589812621373
732,0,0,-0.0859106889928611,-0.0657560063464691,1.21664404471836,0.0202350958475396,0.000152097902938977
733,0,0,-0.0859131307613814,-0.0657585291246588,1.21663616097714,0.0202280300973535,0.000155853591226968
734,0,6,-0.0859143517526405,-0.0657597906238415,1.21663221838026,0.020224496668309,7.80713498284014e-05
735,0,0,-0.0860661424730948,-0.0659160596838471,1.21617707160347,0.019782262770159,3.90725353703186e-05
736,0,0,-0.0861418163522555,-0.0659946150110398,1.21590466953065,0.0195595369606101,0.000175183859307163
737,0,0,-0.0861815672210635,-0.0660340002958878,1.21588818310132,0.0194498864099381,0.000243653341502656
738,0,0,-0.0861983780527344,-0.066053717128569,1.21567416490065,0.0193934963729631,0.000277993949418687
739,0,0,-0.086209006736115,-0.0660635840868788,1.21571456831676,0.0193631283202659,0.000295188003910263
740,0,0,-0.0862138030028126,-0.0660685199173831,1.21570011204446,0.0193490860116875,0.000303793463037313
741,0,0,-0.0862161974313567,-0.0660709882799841,1.21569260525911,0.0193420638511658,0.000152460233535975
742,0,6,-0.0862173942104293,-0.0660722225732447,1.2156888148843,0.0193385524280148,7.63732689443575e-05
743,0,0,-0.0863627576596438,-0.0662216207298739,1.2152609855298,0.0189097220334506,3.82222773569474e-05
744,0,0,-0.0864338293102389,-0.0662967270585477,1.21491067358669,0.0186981840733222,0.00016790360130492
745,0,0,-0.0864759258921309,-0.066334356526492,1.21516667248404,0.018618596428478,0.000233142971668876
746,0,0,-0.0864862329206823,-0.0663531517446438,1.21458082580097,0.0185579827181313,0.000265836609108852
747,0,0,-0.0864988599335867,-0.0663625751909212,1.21478366317699,0.0185052037717765,0.000282163464659715
748,0,0,-0.0865035323353925,-0.066367294779594,1.21477528443783,0.018491606173138,0.000290352617676501
749,0,0,-0.0865058437118079,-0.0663696550100335,1.21476941118195,0.0184848294021304,0.000145674049720074
750,0,6,-0.0865069961724198,-0.0663708352334682,1.21476625192447,0.0184814428461079,7.2927951485835e-05
751,0,0,-0.0866467533898044,-0.0665135988512622,1.21440475418053,0.0180712979870578,3.64787069762201e-05
752,0,0,-0.0867080641504413,-0.0665853109883308,1.21362959220455,0.0179515315224534,0.000160447106618389
753,0,0,-0.0867678265769817,-0.06662065013149,1.2152138970036,0.0184165985056137,0.000222735797409543
754,0,0,-0.0867513583946242,-0.0666375531264873,1.21297281853513,0.0180717855374998,0.000253355351895995
755,0,0,-0.0867721234108972,-0.0666464192804752,1.21375469388954,0.0176940908261786,0.000267898116453794
756,0,0,-0.0867773721557049,-0.0666509288828013,1.21379859788115,0.0176762124380644,0.000275584047007033
757,0,0,-0.0867797909478532,-0.0666531844459768,1.21380681070634,0.0176689201063422,0.000137330031539123
758,0,6,-0.0867809724705962,-0.0666543123517181,1.21380905274239,0.0176654273375686,6.78734576460838e-05
759,0,0,-0.0869230243638552,-0.0667906721414377,1.21402460046082,0.0174352249947315,3.36622202281173e-05
760,0,0,-0.086923026110294,-0.0668550442164808,1.20965808748725,0.0212373931934072,0.000153119014950451
761,0,0,-0.0870613710050411,-0.0668762679128272,1.21742663816523,0.0242649506611142,0.000208624936005541
762,0,0,-0.0870073572306708,-0.0668888690757625,1.21298155864969,0.0169920473247094,0.000225339030025903
763,0,0,-0.0870164802653148,-0.0668974878059891,1.21300446634233,0.0169659137997014,0.000235684629785682
764,0,0,-0.0870206640575006,-0.0669017990927754,1.21299064033839,0.0169536332251541,0.000243175454270939
765,0,0,-0.0870227466185519,-0.0669039551267015,1.21298307778759,0.0169474970316629,0.000111126951337678
766,0,6,-0.0870237866341396,-0.0669050332412296,1.21297920527288,0.0169444293924635,4.89109102207452e-05
767,0,0,-0.0871504547726648,-0.0670359376001758,1.2125321594151,0.0165705440880096,2.87653284023748e-05
768,0,0,-0.0872099196468999,-0.0671017387542047,1.21202581511143,0.0164011502160934,0.000147068524413319
769,0,0,-0.0872522584373439,-0.067134615285502,1.21261285060788,0.0164025496922209,0.00020425094821562
770,0,0,-0.08725426507022,-0.0671509420626871,1.21163847576288,0.0163059089513359,0.000232816192726609
771,0,0,-0.0872671431948015,-0.067159183308072,1.21193635358125,0.0162228518835458,0.000246986935985585
772,0,0,-0.0872714449436862,-0.0671633185168438,1.21194202335361,0.0162104190319542,0.000254150066842346
773,0,0,-0.0872735181090539,-0.0671653865475516,1.21193965539672,0.0162044646739309,0.00012738091666796
774,0,6,-0.0872745437635146,-0.067166420659181,1.21193773710152,0.0162015136003896,6.36477933469298e-05
775,0,0,-0.087398560748963,-0.067291585501808,1.21169447158704,0.015876721068837,3.1805373679028e-05
776,0,0,-0.0874319102207457,-0.0673537872152567,1.20968919805492,0.016484366789092,0.000140643439120944
777,0,0,-0.0875249573950063,-0.0673807158294464,1.21405058419104,0.0192687345860609,0.000194603907184773
778,0,0,-0.0874811841874267,-0.0673931053682994,1.21029833431875,0.0157376140854558,0.000217397312602577
779,0,0,-0.0874966246758433,-0.067400941457091,1.21079373823786,0.0155500740930704,0.000227718820747777
780,0,0,-0.0875011465426229,-0.0674048948527356,1.21082611755571,0.0155350400963107,0.00023452079790999
781,0,0,-0.0875032426393755,-0.0674068721733077,1.21083129229951,0.0155287976543436,0.000113309350927598
782,0,6,-0.0875042667557605,-0.0674078609396124,1.21083227926422,0.0155258092923884,5.30849580510084e-05
783,0,0,-0.0876276802779689,-0.067527742293473,1.21089885216325,0.0153399404956778,2.71451101660214e-05
784,0,0,-0.08762611303728,-0.0675845450171801,1.20693030698653,0.018169048916865,0.000134636925173626
785,0,0,-0.087744447336065,-0.0676047812795694,1.21342841777064,0.0198125681285799,0.000183603560089035
786,0,0,-0.0876991230950945,-0.0676163736373026,1.20962791632489,0.0149646343171644,0.000199886426833731
787,0,0,-0.0877086117594568,-0.0676239430355588,1.20974468176475,0.0149291642578215,0.000209501463994857
788,0,0,-0.0877123810431593,-0.0676277321519318,1.20973786747188,0.0149185075103613,0.00021608209594641
789,0,0,-0.0877142199274265,-0.0676296270599818,1.20973138987855,0.0149132837161195,9.99898584587433e-05
790,0,6,-0.0877151326211131,-0.0676305745975113,1.20972769590926,0.0149106831361056,4.50820428017501e-05
791,0,0,-0.0878261416865211,-0.0677458156858763,1.20927603989564,0.0146086773540249,2.57933179419467e-05
792,0,0,-0.0878632040852768,-0.0678034330345319,1.20782146571,0.0147700916293052,0.000129442048573736
793,0,0,-0.0879308033665136,-0.0678305344448038,1.21047414150626,0.0158107443852343,0.00017948999897309
794,0,0,-0.087903212143389,-0.0678432910397297,1.20777105879783,0.0145368432268464,0.000202802292871992
795,0,0,-0.0879180903392263,-0.0678504912114545,1.208271125147,0.0143263687788359,0.000213663979747827
796,0,0,-0.0879225244552001,-0.0678541289926916,1.20831856181714,0.0143084993855765,0.000219916613943216
797,0,0,-0.0879245325260968,-0.0678559487155932,1.20832831422234,0.0143019416173407,0.000108313306815239
798,0,6,-0.0879255045613014,-0.0678568586947632,1.20833105253893,0.0142989320233474,5.25156810612659e-05
799,0,0,-0.088042205216151,-0.0679671653608165,1.20858479655161,0.014311985112383,2.63242499594363e-05
800,0,0,-0.088014364095005,-0.0680161763358739,1.203388275847,0.0185256676401093,0.000123874321086861
801,0,0,-0.0881235845030199,-0.0680350163186173,1.20937591156654,0.0156296681149175,0.000165685124419335
802,0,0,-0.0880933675029421,-0.0680469745743752,1.20655233068523,0.0139227106586151,0.000180887325925694
803,0,0,-0.0881062594824899,-0.0680539026211464,1.20693814769379,0.013778615064392,0.000191025858782071
804,0,0,-0.0881103508036421,-0.0680573914615877,1.20697264505651,0.013763365181473,0.000197043926383242
805,0,0,-0.0881122257339426,-0.068059136552797,1.20697848588899,0.0137574478220453,9.02261007712374e-05
806,0,6,-0.0881131364970813,-0.068060009202149,1.20697962212037,0.0137546896892639,4.29602169231269e-05
807,0,0,-0.0882229798193899,-0.0681661709224513,1.2070512611361,0.0137061406171094,2.49928835317076e-05
808,0,0,-0.0882044336299471,-0.0682147297221154,1.20250197016558,0.0168651655083141,0.000119196348076056
809,0,0,-0.0883081439209877,-0.0682333081084909,1.20813683374823,0.0154748264508799,0.000160827100968985
810,0,0,-0.0882762224591515,-0.0682445974257785,1.20524542045683,0.013332109041562,0.000175916646903182
811,0,0,-0.0882868486062751,-0.0682512845191567,1.2054962865979,0.0132514434248939,0.000185460872981547
812,0,0,-0.0882905360361567,-0.0682546409711188,1.20551265975487,0.0132393444922549,0.00019127531700773
813,0,0,-0.0882922591958769,-0.0682563196796558,1.20551279104723,0.0132342035439866,8.84700486674939e-05
814,0,6,-0.0882931015840325,-0.0682571591208531,1.20551157353019,0.0132317430806262,4.15899575403889e-05
815,0,0,-0.0883949968154729,-0.068359364821623,1.20531588732276,0.0130905649342899,2.38510123621583e-05
816,0,0,-0.0883923513826758,-0.0684080937155605,1.20181109921771,0.014870465683424,0.00011476739584447
817,0,0,-0.0884858409969786,-0.0684273759426999,1.20671325783042,0.0152595834566078,0.000156809196403776
818,0,0,-0.088453365287173,-0.0684381158925091,1.20382243842294,0.0127759784718112,0.000172734971581115
819,0,0,-0.0884616217679827,-0.0684445649146612,1.20393129176229,0.0127397511132293,0.00018179621285333
820,0,0,-0.0884648753895461,-0.0684477940811871,1.20392720849763,0.0127302143710642,0.00018740579380816
821,0,0,-0.0884664354541279,-0.0684494089989447,1.20392070232547,0.0127257431909129,8.84292595640518e-05
822,0,6,-0.0884672046780508,-0.0684502165305522,1.20391672487819,0.0127235446477336,4.13152833842467e-05
823,0,0,-0.0885605912241235,-0.0685485668309222,1.20340965789944,0.0125089360303553,2.28405878522769e-05
824,0,0,-0.088576677852326,-0.0685971024681837,1.20116169554576,0.0130672264044002,0.000110450938413054
825,0,0,-0.0886480608764834,-0.0686187050387378,1.20443166025536,0.0138314128985544,0.000152537553522458
826,0,0,-0.0886223705759432,-0.0686295601322542,1.201982759258,0.0122912631630256,0.000170910957550757
827,0,0,-0.0886310396185706,-0.0686357560714007,1.20213575192807,0.0122416885364438,0.000180151133309506
828,0,0,-0.0886343088633256,-0.068638861025137,1.20214089839764,0.0122312841205612,0.000185539540848531
829,0,0,-0.0886358523736172,-0.0686404138967709,1.20213738262367,0.0122266832826267,9.02941942148294e-05
830,0,6,-0.0886366090110315,-0.0686411904094364,1.20213461352281,0.0122244607451187,4.331142858717e-05
831,0,0,-0.0887281193758296,-0.0687356378084122,1.20176033236506,0.0120694015419395,2.24853706985439e-05
832,0,0,-0.088730711396496,-0.0687813317854723,1.19880409440559,0.0131395014110855,0.000106077676157917
833,0,0,-0.0888090445185666,-0.0688006859605616,1.2026882452728,0.0134363467664462,0.000145575714071602
834,0,0,-0.0887835636589154,-0.0688110833349926,1.200284190842,0.0117941016396341,0.000161824935424604
835,0,0,-0.0887906889893628,-0.0688170436368558,1.20035000679522,0.0117658833493147,0.000170669438221679
836,0,0,-0.0887936246536838,-0.0688200269906479,1.20034098759959,0.0117571376870846,0.000175853227419392
837,0,0,-0.0887950362902065,-0.0688215189711078,1.20033271825242,0.0117530111091737,8.43891822357168e-05
838,0,6,-0.0887957326185955,-0.0688222650284057,1.20032794744374,0.0117509806583453,4.01871856355318e-05
839,0,0,-0.0888802475759551,-0.0689130978520864,1.19972674152404,0.0115524486248851,2.15790678440436e-05
840,0,0,-0.0888950143624849,-0.0689580053292087,1.1976306805054,0.0119395236672285,0.000102014517093879
841,0,0,-0.0889556996813353,-0.0689786349789171,1.2002511093336,0.0122618567131568,0.00014096169235292
842,0,0,-0.0889375720826077,-0.0689891326323437,1.19832754664325,0.0113324807715649,0.000158607988269222
843,0,0,-0.0889445840622417,-0.068994861013926,1.19840108150952,0.0113021922440916,0.000167613661235841
844,0,0,-0.0889474459518118,-0.0689977287511108,1.19839476533179,0.0112933505601778,0.000172595985520302
845,0,0,-0.0889488143534166,-0.0689991629353215,1.1983874250025,0.011289260757309,8.46308990243572e-05
846,0,6,-0.0889494877670614,-0.0689998800945819,1.19838303250403,0.0112872615171237,4.11576061128405e-05
847,0,0,-0.0890310536299268,-0.0690871081585632,1.19782316407825,0.0111133686460065,2.12451156648003e-05
848,0,0,-0.0890402987140828,-0.0691299637590505,1.19549589211344,0.0116092185208975,9.79755262195403e-05
849,0,0,-0.0891015422195959,-0.0691494479490963,1.19822955925839,0.0117538880473808,0.000135102745124516
850,0,0,-0.0890846711558141,-0.0691595875244566,1.19641328825534,0.0108769558883999,0.000151719197985484
851,0,0,-0.0890907230272206,-0.0691650927306585,1.19643764687791,0.0108556243762497,0.000160424589135053
852,0,0,-0.089093338808037,-0.0691678473940571,1.19642240757177,0.0108477451809371,0.000165212636076578
853,0,0,-0.089094604779901,-0.0691692249926314,1.19641198088706,0.0108439661918018,8.07392354939124e-05
854,0,5,-0.0890952304104893,-0.0691699138530169,1.19640627388682,0.0108420994750458,3.92612335809311e-05
855,0,0,-0.0892458997115553,-0.0693357425730477,1.19502506974533,0.0105292815628818,2.04659039205746e-05
856,0,0,-0.0892370423983777,-0.0694117031244853,1.1891984517821,0.0144417148129259,0.000176155048591101
857,0,0,-0.0893870699586246,-0.06943280626098,1.19771540959446,0.0166167087180068,0.000246610393826854
858,0,0,-0.0893277628698477,-0.0694466682429316,1.19283252114385,0.0101211256742645,0.000264958866922835
859,0,0,-0.0893391408164701,-0.069457231918367,1.19286131630818,0.0100853518635613,0.000277443250300158
860,0,0,-0.0893433170392075,-0.0694625222279721,1.19277456108501,0.010071373273115,0.000287318065350151
861,0,0,-0.0893454610015709,-0.0694651683127193,1.19273482159603,0.0100644354824369,0.000126779654924469
862,0,0,-0.0893465390765157,-0.0694664915832675,1.19271533879958,0.010060969666931,5.34651882340004e-05
863,0,5,-0.0893470792177117,-0.0694671532755226,1.1927056662533,0.010059237188514,3.36853222875216e-05
864,0,0,-0.0894738498026277,-0.0696211113421013,1.19051656880137,0.00965334915790932,2.04850325910555e-05
865,0,0,-0.0895455286162116,-0.0696987883280998,1.18991658968036,0.00950625179528282,0.000163879423734317
866,0,0,-0.089550743299469,-0.0697369024317886,1.18762935830084,0.00984507148791748,0.000236266100127613
867,0,0,-0.0896005921239204,-0.0697547535136331,1.18970742857542,0.00968726592645414,0.000271734119069292
868,0,0,-0.0895918022639768,-0.0697641659847162,1.18847395629187,0.00927712369119747,0.000288261930365644
869,0,0,-0.0895959741973854,-0.0697690742732141,1.18841182250606,0.0092641567157081,0.000297012709193606
870,0,0,-0.0895980091795933,-0.0697715292890925,1.18837729948195,0.00925772871546871,0.000147962931112827
871,0,0,-0.0895990206498236,-0.069772757010389,1.18835962097559,0.00925451874715519,7.27409609927177e-05
872,0,5,-0.0895995252777079,-0.0697733709242782,1.18835070391612,0.00925291436830838,3.58545786003778e-05
873,0,0,-0.0897166337327893,-0.0699149919923205,1.18632857395738,0.00888402353378777,1.86174106450443e-05
874,0,0,-0.0897610170002147,-0.0699862603109176,1.18433626745391,0.00886121681370016,0.000150826007604216
875,0,0,-0.0898291064401931,-0.070019706732871,1.18653411017868,0.0099221000543878,0.000217186037703501
876,0,0,-0.0897938734807832,-0.0700342053141214,1.18319143466418,0.00892452488532785,0.000248177443778544
877,0,0,-0.0898145881838358,-0.0700429417584317,1.18396147852466,0.00855716086157222,0.000261448303732384
878,0,0,-0.0898194632002283,-0.0700474541028415,1.183971977243,0.00853796756226972,0.000269570834153521
879,0,0,-0.0898215959810477,-0.0700497121609343,1.18395684836164,0.00853092020708156,0.000132462110521078
880,0,0,-0.0898226216042524,-0.0700508414474915,1.18394655652354,0.00852762741593921,6.34518500166881e-05
881,0,5,-0.0898231266223868,-0.0700514061471388,1.18394088859065,0.00852601867347152,3.11347146205038e-05
882,0,0,-0.0899394577027441,-0.0701816854530969,1.1826089600119,0.0083814026229025,1.72008330174139e-05
883,0,0,-0.0899128231788124,-0.070238607626405,1.17686264583289,0.0113095071747432,0.000138743694665155
884,0,0,-0.0900188223773246,-0.0702602866422544,1.18240001147343,0.00916146204436556,0.000191153523563456
885,0,0,-0.0899879146357408,-0.0702739777696355,1.1793983540312,0.00814781492624103,0.000210574481320058
886,0,0,-0.0900040392354684,-0.0702821379690512,1.17990032952193,0.00793842122001457,0.000223136322144019
887,0,0,-0.090008364321078,-0.0702862962738924,1.17989752664082,0.0079218099991885,0.000230731821912425
888,0,0,-0.0900102904144109,-0.0702883769628783,1.17988031257112,0.00791541353748598,0.000104610820795575
889,0,0,-0.0900112193369265,-0.0702894175379257,1.17986942210927,0.00791241240751489,4.97693364733404e-05
890,0,5,-0.0900116770941019,-0.0702899378764289,1.17986352776401,0.00791094552018697,2.91308956712616e-05
891,0,0,-0.0901179086291841,-0.0704108490680772,1.1784722293629,0.0077813016383915,1.59601067933612e-05
892,0,0,-0.0900956942795281,-0.0704644293537983,1.1732379437505,0.0100264270735244,0.000128711099025985
893,0,0,-0.0901912299934584,-0.0704854141737992,1.17811713346721,0.00838518285177774,0.000178133079905871
894,0,0,-0.0901652499410149,-0.0704985232565954,1.17548022111311,0.00748934615939939,0.000197037210920875
895,0,0,-0.0901777689428598,-0.0705061606481911,1.17577618066224,0.0073732942704366,0.000209105718669791
896,0,0,-0.0901815954523964,-0.0705100194784339,1.17575978354534,0.00735935566256933,0.000216222771762239
897,0,0,-0.0901833319315682,-0.0705119501049222,1.17573976272974,0.00735369238441393,9.91704103567304e-05
898,0,0,-0.0901841730080933,-0.0705129156193253,1.17572793396208,0.00735101068894412,4.75207511239223e-05
899,0,5,-0.0901845880797756,-0.0705133984218472,1.17572165319033,0.0073496965038968,2.75014455260875e-05
900,0,0,-0.0902811550465802,-0.0706258166261642,1.17424148163484,0.00721491760565635,1.4875165251782e-05
901,0,0,-0.0902666823166386,-0.0706770582764507,1.16967124691941,0.00873636057754745,0.000119655977973032
902,0,0,-0.0903515401382578,-0.0706975906884535,1.17385912695367,0.0077983778253316,0.000167038798016717
903,0,0,-0.0903286527335782,-0.0707099587641216,1.17147679098844,0.00691539360457132,0.00018564058353128
904,0,0,-0.0903379647865889,-0.0707170973091381,1.17159191102262,0.00686018689724713,0.000197043144796349
905,0,0,-0.0903412522082278,-0.0707206830628193,1.17155749971363,0.00684937527381498,0.000203698887290868
906,0,0,-0.0903427830985171,-0.0707224767925083,1.17153274556426,0.00684462313425326,9.48664366550861e-05
907,0,0,-0.0903435302420327,-0.0707233738213016,1.17151914147342,0.00684232943425589,4.54185160576465e-05
908,0,5,-0.0903439000488283,-0.0707238223740143,1.17151208659121,0.00684119778364446,2.5783132848109e-05
909,0,0,-0.090430341785792,-0.0708286216796803,1.16985454167857,0.00667608906377872,1.38636098926809e-05
910,0,0,-0.0904292750234236,-0.0708785737444331,1.16625124487143,0.00741536601149569,0.000111524370542154
911,0,0,-0.0904999193604237,-0.0708996178316115,1.16944402962329,0.00722949925404184,0.000157890681613829
912,0,0,-0.0904804373737628,-0.0709113538403151,1.16732920238676,0.0064204776363755,0.00017714103910324
913,0,0,-0.0904871418453136,-0.07091801986403,1.16730184496987,0.00639630860277141,0.000187980019013517
914,0,0,-0.0904898998480932,-0.0709213581242099,1.16724839481444,0.00638816023240237,0.000194197490015716
915,0,0,-0.0904912230864737,-0.0709230278295218,1.1672179271932,0.00638428541726026,9.27364445296036e-05
916,0,0,-0.0904918752079257,-0.0709238628115358,1.16720205304739,0.00638237548341614,4.44540850887132e-05
917,0,4,-0.090492199274444,-0.0709242803340217,1.16719398113357,0.00638142578466908,2.42449799242872e-05
918,0,0,-0.0906428722743862,-0.0711166256781787,1.16352190051465,0.00608148579536022,1.29264937065304e-05
919,0,0,-0.0906295202035434,-0.0712009213848251,1.15659663691277,0.00864040846489627,0.000198605814148684
920,0,0,-0.090751923732486,-0.0712303576082279,1.1626155621272,0.007409952901675,0.000279563260615262
921,0,0,-0.0907078060805181,-0.0712475295715522,1.15848609751173,0.00603365075897057,0.000307329778706109
922,0,0,-0.0907320050753589,-0.0712593831824022,1.15924221204087,0.00567946236888768,0.000323666760016397
923,0,0,-0.0907372294639587,-0.0712656061351462,1.15914318734946,0.00566440471038073,0.000335102848380495
924,0,0,-0.09073957793386,-0.0712687203062495,1.1590760128434,0.00565807519027292,0.000148980456967471
925,0,0,-0.0907407220576956,-0.0712702778469287,1.15904039387102,0.00565500065370044,6.77989214244168e-05
926,0,0,-0.0907412886806881,-0.071271056724535,1.1590222149941,0.00565347752639131,3.99202387007663e-05
927,0,4,-0.0907415708227159,-0.071271446189706,1.1590130458158,0.00565271883066105,2.35271529827885e-05
928,0,0,-0.0908673676114177,-0.0714427206760467,1.15505319294656,0.00538964010783309,1.20630073038031e-05
929,0,0,-0.0908810299740183,-0.0715241850219072,1.15008210723748,0.00632392850763226,0.000177114540900469
930,0,0,-0.0909772612448368,-0.0715534687546125,1.15431106829632,0.00702786069013791,0.000255464715657627
931,0,0,-0.0909429890031142,-0.0715695396394277,1.15091830881795,0.00513500749613519,0.00028319090768382
932,0,0,-0.0909534756248287,-0.0715805307675652,1.15081753330932,0.00510068090134896,0.000298482914892692
933,0,0,-0.0909573869662647,-0.0715860459974782,1.15067779034104,0.00509154237547161,0.000309084577859206
934,0,0,-0.0909592843248563,-0.0715888049061803,1.15060395407176,0.00508709698467383,0.000143325321431562
935,0,0,-0.0909602247621421,-0.0715901846647367,1.15056646362031,0.00508488912387672,6.46198842731011e-05
936,0,0,-0.0909606933751744,-0.0715908746191483,1.1505476053539,0.00508378799098484,3.67159101241771e-05
937,0,4,-0.0909609273249271,-0.0715912196150607,1.15053815090728,0.00508323804270917,2.13349797205803e-05
938,0,0,-0.0910684221473845,-0.0717460938659039,1.14642039363099,0.0048533671349601,1.06888474954991e-05
939,0,0,-0.0911033388088225,-0.0718235883863808,1.14309575981449,0.0049114512595839,0.000160047868425647
940,0,0,-0.0911587342093296,-0.0718597371067356,1.14410299879934,0.00506088185372378,0.000234783480200548
941,0,0,-0.091148366888985,-0.0718777652694229,1.14212113775383,0.00467001340002125,0.00026955244199893
942,0,0,-0.0911571868782346,-0.0718876600316348,1.14198095734704,0.00464414834024035,0.000286890650274652
943,0,0,-0.0911608800866689,-0.0718926198586033,1.14186280481608,0.00463636938321412,0.000296440416574104
944,0,0,-0.0911626567533806,-0.0718951009342328,1.1417990336852,0.00463275608541464,0.000146525992699473
945,0,0,-0.0911635331176875,-0.0718963417216708,1.1417663393675,0.00463098785960225,7.15125478519679e-05
946,0,0,-0.0911639687840602,-0.0718969621753221,1.14174982146501,0.00463011114015405,3.66046149352234e-05
947,0,4,-0.0911641860385953,-0.0718972724169101,1.14174152314361,0.00462967441288653,1.91969058991187e-05
948,0,0,-0.0912660224275017,-0.0720386792001734,1.13810971286876,0.00447420378855706,9.61238527528996e-06
949,0,0,-0.0912895895531968,-0.072107992629326,1.13458819132656,0.00459927615695782,0.000146059341570026
950,0,0,-0.0913391343932038,-0.0721408106933938,1.13542316970022,0.00442541568971128,0.00021289169509324
951,0,0,-0.0913404056624503,-0.0721583324704241,1.13423021339436,0.00427355036225793,0.000244468971722936
952,0,0,-0.0913464006200421,-0.0721673612496165,1.13396095972219,0.00426074280019083,0.000261370295102023
953,0,0,-0.0913494316445119,-0.0721718790011955,1.13382818492109,0.00425430510922759,0.000270088832706392
954,0,0,-0.0913509523238388,-0.0721741387263902,1.13376205044912,0.00425107516309127,0.000133199801022083
955,0,0,-0.0913517137507149,-0.072175268802923,1.13372903301376,0.00424945724773214,6.61460970641931e-05
956,0,0,-0.0913520947167176,-0.0721758338948849,1.13371253547788,0.0042486475374309,3.4458109529234e-05
957,0,4,-0.0913522852607547,-0.0721761164543167,1.13370428936627,0.00424824249215499,1.75014244608446e-05
958,0,0,-0.0914446252918858,-0.0723056630642476,1.13021591840497,0.00404026422991005,8.75520470022817e-06
959,0,0,-0.0914894148163343,-0.0723710060631968,1.12832043620758,0.00391543030834656,0.000133784063052145
960,0,0,-0.0915156079031963,-0.0724038747159921,1.12759624903378,0.00384294766530038,0.000196867336806628
961,0,0,-0.0915273910676218,-0.0724203857920443,1.12714214695551,0.00380430681126785,0.000228605913069113
962,0,0,-0.0915335356038161,-0.0724286615908858,1.12692933893667,0.00378449720169018,0.00024455189715937
963,0,0,-0.0915366314677902,-0.0724328047458166,1.12682392907897,0.00377441464299723,0.000252545136569166
964,0,0,-0.0915381843450142,-0.0724348776859702,1.12677140700718,0.00376932749700674,0.000127141681568993
965,0,0,-0.0915389619519265,-0.072435914503117,1.12674518674084,0.00376677231064973,6.38716227733399e-05
966,0,0,-0.0915393510408883,-0.0724364329992733,1.12673208630476,0.0037654917967569,3.20397871249323e-05
967,0,5,-0.0915395456560214,-0.0724366922693501,1.12672553845522,0.00376485080750412,1.60472072290446e-05
968,0,0,-0.0915843607662728,-0.072494313382271,1.12535993852525,0.00360822251221084,8.03067846427696e-06
969,0,0,-0.0916070890910797,-0.0725233665695601,1.12467126284323,0.00351933310107631,6.15086364544049e-05
970,0,0,-0.0916187600418482,-0.0725379743710503,1.12433800331434,0.00347197009023389,8.84888835899489e-05
971,0,0,-0.091624639479792,-0.0725453017557223,1.12417175806785,0.00344753317469884,0.00010205986793331
972,0,0,-0.0916275921391393,-0.0725489717549217,1.12408881538132,0.00343512282204865,0.000108868756448985
973,0,0,-0.0916290718084432,-0.0725508083882718,1.12404739038967,0.00342886935893245,0.000112279485571548
974,0,0,-0.0916298124884637,-0.0725517271206673,1.12402668947239,0.0034257305198411,5.64950060008007e-05
975,0,0,-0.0916301830410169,-0.072552186591715,1.12401634189953,0.00342415806913852,2.83605511071372e-05
976,0,5,-0.091630368370574,-0.0725524163535671,1.12401116883302,0.00342337108547675,1.4212220664625e-05
977,0,0,-0.091673837901194,-0.0726043974450811,1.12292474381247,0.00322958264280869,7.11459784473456e-06
978,0,0,-0.0916957094409665,-0.0726307018791645,1.12235506880849,0.00312327304658204,5.54256901594136e-05
979,0,0,-0.0917069899676856,-0.0726439557682884,1.12208108072427,0.00306791713573407,7.98934908926713e-05
980,0,0,-0.0917126592335862,-0.0726506112937253,1.12194287906694,0.00303972585620112,9.2228647621137e-05
981,0,0,-0.0917155036057949,-0.0726539466066049,1.12187359482933,0.0030255068106847,9.8424702010283e-05
982,0,0,-0.0917169283148158,-0.0726556162017134,1.12183890752804,0.00301836717504352,0.000101530253037815
983,0,0,-0.0917176413065793,-0.072656451490335,1.12182155238058,0.00301478992608224,5.12187566323319e-05
984,0,0,-0.0917179979624003,-0.0726568692582127,1.12181287189549,0.00301299945622527,2.57496111704808e-05
985,0,5,-0.0917181763303639,-0.0726570781731434,1.12180853091983,0.0030121037615204,1.29134899242989e-05
986,0,0,-0.0917582690064013,-0.0727025076830409,1.12092931424362,0.00280628500454015,6.46687941814605e-06
987,0,0,-0.0917782227783594,-0.072725591198344,1.1204425469381,0.00270047684291876,4.85610764360406e-05
988,0,0,-0.0917884405883985,-0.0727372405369813,1.12020253929054,0.00264723581592788,6.99749966306118e-05
989,0,0,-0.0917935513792606,-0.0727430938404706,1.12007955455352,0.00262058112727975,8.0789046646379e-05
990,0,0,-0.091796109705212,-0.0727460278542223,1.12001745157518,0.0026072503213305,8.62245822579183e-05
991,0,0,-0.0917973896593182,-0.0727474967264304,1.11998624872786,0.00260058472149659,8.89496810789203e-05
992,0,0,-0.0917980298369811,-0.0727482316319212,1.11997060934986,0.00259725195453656,4.4989043389454e-05
993,0,0,-0.0917983499761384,-0.0727485992023919,1.11996278014691,0.00259558558945303,2.26404335771924e-05
994,0,4,-0.0917985100583111,-0.0727487830171059,1.11995886316322,0.00259475241277234,1.13586654106185e-05
995,0,0,-0.0918675839425313,-0.0728239210395433,1.11850805376066,0.00224488171186902,5.68917663532065e-06
996,0,0,-0.0918984815063771,-0.0728628872360283,1.11740502572119,0.00208341063492063,7.78931853209902e-05
997,0,0,-0.0919173108727603,-0.0728827092749262,1.11702523487749,0.00200233716466614,0.00011539050959794
998,0,0,-0.0919247018302242,-0.0728927356284721,1.11669845850105,0.00196107338239978,0.000134477643004977
999,0,0,-0.0919288181042443,-0.0728977780445168,1.11655785957676,0.00194143974816734,0.000144136426080133
1000,0,0,-0.0919308807596466,-0.0729003055798432,1.11648714257623,0.0019316459973981,0.000148995027410823


==> matlab/dataResults/experimentPenalization/parameters3/metricType_2_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,5,-0.0104171566061215,0.00681067839386064,1.04173418967625,0.623955074092583,1
2,0,0,-0.0196552767090626,-0.00241324422124857,1.04175463188772,0.557303225098123,1
3,0,0,-0.0243872157656404,-0.00712669286064449,1.04177945270127,0.52070974881596,1
4,0,0,-0.0267919661622528,-0.00951853156565999,1.04179747699467,0.501385684601413,1
5,0,0,-0.0280059900027521,-0.0107250392649343,1.04180828900487,0.491431149002439,1
6,0,0,-0.0286162189750233,-0.0113312233278384,1.0418142102285,0.486375476177542,1
7,0,0,-0.028922180657466,-0.0116350878300932,1.04181730911421,0.483827317119776,1
8,0,0,-0.0290753790068113,-0.0117872185102972,1.04181889440517,0.482548062532693,0.00922184360884465
9,0,0,-0.0291520332950042,-0.0118633341430762,1.04181969617914,0.481907129398116,0.00466052564965273
10,0,5,-0.0291903743110192,-0.0119014046197,1.04182009936948,0.481586334843272,0.00234480257741624
11,0,0,-0.0362841161314601,-0.0189300232231984,1.04191603911017,0.418881082252587,0.00117636535476569
12,0,0,-0.0399364502087453,-0.0225353837835543,1.04199571739535,0.384271378645297,0.00759879989536001
13,0,0,-0.0418007716026111,-0.0243714561178029,1.04204854411961,0.365969949404467,0.0109002959534611
14,0,0,-0.0427447145172062,-0.0252998816332751,1.04207930057625,0.35654405719589,0.0125842376075057
15,0,0,-0.0432199840184787,-0.0257670141368757,1.04209595270494,0.351759089111043,0.0134365474901989
16,0,0,-0.0434584928498443,-0.0260013557985641,1.04210462516067,0.349348216887573,0.0138656095171757
17,0,0,-0.0435779723607849,-0.0261187265231129,1.04210905180226,0.348138138168731,0.00707133257536571
18,0,0,-0.0436377692367251,-0.026177462637363,1.04211128822574,0.347531932643615,0.00358334273955864
19,0,5,-0.0436676820622269,-0.0262068434812967,1.04211241227702,0.347228537663113,0.00180600651956008
20,0,0,-0.0487642060303415,-0.0311948320856214,1.04234613251006,0.292652864421988,0.000906961848021581
21,0,0,-0.0514089669939622,-0.0337695421453113,1.04253467876129,0.263503384094002,0.00542781794874568
22,0,0,-0.0527662755357177,-0.0350870786730966,1.04265959050195,0.248623521477133,0.00776818634674721
23,0,0,-0.0534553350223517,-0.0357550108395416,1.04273239584882,0.24116145166928,0.00896835214998366
24,0,0,-0.0538026709330222,-0.0360914749226326,1.04277182508271,0.237435335523807,0.00957754820217854
25,0,0,-0.053977063714911,-0.0362603559257239,1.04279235870353,0.235575098924097,0.0098846314413359
26,0,0,-0.0540644439813247,-0.0363449615535711,1.04280283854606,0.234645904034866,0.00506552384010253
27,0,0,-0.0541081803983247,-0.0363873059959444,1.04280813279105,0.234181565911442,0.00257541940825975
28,0,5,-0.0541300602158518,-0.0364084886666304,1.04281079362959,0.233949465314699,0.00130022732284776
29,0,0,-0.0576020226420773,-0.0397528194597389,1.0433164054715,0.196662984127672,0.000653477827088876
30,0,0,-0.0594188945664076,-0.0414998868447588,1.04370866666362,0.180093113562728,0.00366134453710635
31,0,0,-0.0603484240223384,-0.04239470459561,1.04395409745002,0.172731983160458,0.00523953091903488
32,0,0,-0.0608178418521204,-0.0428471114286992,1.04409078724327,0.169314812158987,0.00604974304203895
33,0,0,-0.0610535943582135,-0.0430744798100811,1.0441627909689,0.16767317712637,0.00645980543275489
34,0,0,-0.0611717151713834,-0.0431884428237588,1.04419972519714,0.16686902105786,0.00666599114345066
35,0,0,-0.0612308346430755,-0.0432454924119216,1.04421842742923,0.166471085686346,0.0034356233640199
36,0,0,-0.0612604088855175,-0.0432740340202517,1.04422783756735,0.166273150029963,0.00174560556716286
37,0,5,-0.0612751996009612,-0.0432883090020759,1.0442325574216,0.166174439705686,0.000879329424641737
38,0,0,-0.0638314713663051,-0.0457474116188938,1.04516282407261,0.15019679257645,0.000441197573376705
39,0,0,-0.0651431918403092,-0.0470194460785672,1.04576524890311,0.144197330273967,0.0026729318088127
40,0,0,-0.0658040373714405,-0.0476626395279746,1.04610104778642,0.141496623204086,0.00383100325480833
41,0,0,-0.0661355199938656,-0.0479857660533588,1.0462777061095,0.140197552357001,0.00441714711605293
42,0,0,-0.0663015178739108,-0.0481476919554627,1.04636825295882,0.139558360618788,0.00471173203310705
43,0,0,-0.0663845806703415,-0.048228743818878,1.04641408525024,0.139241071025568,0.00485938295338675
44,0,0,-0.0664261280391789,-0.048269291801904,1.04643714172812,0.139082969660929,0.00248133219998418
45,0,0,-0.0664469057195446,-0.0482895712866309,1.04644870513079,0.139004050805487,0.00124984572333683
46,0,5,-0.0664572955592758,-0.0482997123999974,1.04645449563337,0.13896462383744,0.000626931758656357
47,0,0,-0.068620856354536,-0.050408061392395,1.04777551588937,0.130886237374199,0.000313946346638574
48,0,0,-0.0697137914841801,-0.0514785724657925,1.0485441635976,0.12705742457395,0.00226036943693231
49,0,0,-0.0702633915606423,-0.0520175165630503,1.04895781087134,0.125136348184329,0.00324982864691454
50,0,0,-0.070539072243254,-0.0522879417001526,1.04917241466467,0.124170288356627,0.00374822476114627
51,0,0,-0.0706771464662442,-0.052423399170467,1.04928172628175,0.12368550706649,0.00399837041352166
52,0,0,-0.0707462438405978,-0.0524911901003198,1.04933689313101,0.123442637056426,0.00412368677046968
53,0,0,-0.0707808078221432,-0.0525251012432323,1.04936460542531,0.123321077273187,0.00208312870792475
54,0,0,-0.0707980936653738,-0.0525420607508437,1.04937849393066,0.123260265584339,0.00104652877743977
55,0,4,-0.0708067375537294,-0.0525505414908011,1.0493854462906,0.123229851716136,0.000524544187793477
56,0,0,-0.074534474316085,-0.0561965636945783,1.05287625694411,0.109615298006444,0.000262599790648486
57,0,0,-0.0764365128050538,-0.0580600813243537,1.05511885678137,0.102194597292837,0.00377316452411126
58,0,0,-0.0774045521881903,-0.0590052370292723,1.056408158037,0.098265976215177,0.00556889122403398
59,0,0,-0.0778936016163108,-0.0594818856368995,1.05710234898834,0.096237473460058,0.00648013578604003
60,0,0,-0.078139517654044,-0.0597213439453018,1.05746302094095,0.0952056799814436,0.00693982488605571
61,0,0,-0.0782628429104928,-0.059841373297086,1.0576469199095,0.0946851861563525,0.00717080245450069
62,0,0,-0.0783245999640797,-0.0599014652670404,1.05773978269025,0.0944237617219432,0.00364480960250775
63,0,0,-0.0783555024370007,-0.0599315308668127,1.05778644532037,0.0942927514708472,0.00184138394268665
64,0,0,-0.0783709597032971,-0.0599465686075047,1.05780983481613,0.0942271713722003,0.00092629383754033
65,0,4,-0.0783786898493705,-0.0599540887177354,1.05782154415593,0.0941943625210167,0.000464682970605257
66,0,0,-0.0812214939526332,-0.062706647011213,1.06275704392676,0.0814468222503622,0.000232744772433596
67,0,0,-0.0826884438327272,-0.064116347654133,1.06591363540795,0.0742819039504687,0.00286527371412693
68,0,0,-0.0834392150642374,-0.0648339013400775,1.06773766783374,0.0704211246835341,0.00421488238709259
69,0,0,-0.0838201146589296,-0.0651967964132902,1.06872605176638,0.0684046183188828,0.00490237047326483
70,0,0,-0.0840121531807606,-0.0653794383399462,1.06924186490839,0.0673720328629568,0.00525022780578545
71,0,0,-0.0841086012853957,-0.0654710828195401,1.06950555181319,0.0668492406463379,0.00542534962221083
72,0,0,-0.0841569369224182,-0.0655169893879594,1.06963889173204,0.0665861625523117,0.00276443580832714
73,0,0,-0.08418113321296,-0.0655399642090036,1.06970594254452,0.0664541955168343,0.00140064173382645
74,0,0,-0.0841932385501521,-0.0655514570621277,1.06973956402681,0.0663881040421356,0.000706062868926091
75,0,4,-0.0841992930260921,-0.06555720485674,1.06975639889615,0.0663550311940643,0.000354660648837546
76,0,0,-0.086212938213499,-0.0674519846287848,1.07620458861225,0.0545681413822736,0.00017776651679384
77,0,0,-0.0872627980823934,-0.0684250928585617,1.08043371639103,0.0476722633410326,0.00198090180924466
78,0,0,-0.0878071083978864,-0.0689231366014404,1.08295642600914,0.0438232593019824,0.00290810347060227
79,0,0,-0.0880859668129865,-0.0691764034059682,1.08435780898841,0.0417609936581939,0.00338317239243685
80,0,0,-0.0882275127681285,-0.0693043835935724,1.08510113751162,0.040688012445574,0.00362494634384052
81,0,0,-0.0882988859488358,-0.0693687588562447,1.08548470589239,0.0401398422287844,0.00374717873683234
82,0,0,-0.0883347330440239,-0.0694010499691715,1.08567964733196,0.0398626597199582,0.00191677422745995
83,0,0,-0.0883526981442267,-0.0694172223804331,1.08577793193461,0.0397232700312263,0.000975957110609785
84,0,0,-0.0883616912690595,-0.0694253154287521,1.08582728090993,0.039653372437166,0.000494085778992709
85,0,0,-0.0883661904990263,-0.0694293636800984,1.08585200747516,0.0396183725514932,0.000248912022783862
86,0,4,-0.088368440783916,-0.0694313882396581,1.08586438382887,0.0396008597857937,0.000124980086526061
87,0,0,-0.089590107944049,-0.0705067375927512,1.09382383959546,0.0291159575717894,6.26293834133512e-05
88,0,0,-0.090240462384228,-0.0710548502955476,1.0995006261127,0.0224330771793095,0.00110568762357974
89,0,0,-0.0905920582935815,-0.0713360251099884,1.10326627737074,0.018340644069198,0.00163762791511447
90,0,0,-0.0907760159293021,-0.0714806270474688,1.10555686521829,0.0159549986243997,0.00191070968123634
91,0,0,-0.0908750431697112,-0.0715547692291878,1.10687419221136,0.0146316834661718,0.00205126336737033
92,0,0,-0.090925458472919,-0.0715925195847042,1.1075838455167,0.0139294337685533,0.00212338098952969
93,0,0,-0.0909511964388452,-0.0716116057124701,1.10795461089353,0.0135661500947896,0.00108578199195294
94,0,0,-0.0909642039551025,-0.0716212085437554,1.10814430758265,0.0133811909748175,0.00055675541692253
95,0,0,-0.0909707438929644,-0.0716260259234855,1.10824028320337,0.0132878443044063,0.000285183433766961
96,0,0,-0.0909740231292289,-0.0716284387425361,1.10828855934726,0.0132409492018337,0.000145398876016778
97,0,4,-0.0909756650936273,-0.0716296462023329,1.10831277034327,0.0132174455669471,7.36695133483067e-05
98,0,0,-0.0914216254912274,-0.0719193126555304,1.11697117799308,0.00616617031437024,3.71266176287383e-05
99,1,0,-0.0916466649159849,-0.0720518688015016,1.12268111897221,0.00419289695436088,0.000307706943060301
100,0,0,-0.0916731711313868,-0.0720699416893438,1.12108644525444,0.0136950506464574,0.000430660257746254
101,0,0,-0.0916699583130698,-0.0720895008299762,1.12094829385799,0.00725985800488091,0.000443915765858227
102,0,0,-0.0916583066470192,-0.0720977761161854,1.12079946306591,0.00342692452700686,0.000461062087440081
103,0,0,-0.0916582026842239,-0.0721040365146594,1.1206545285248,0.00339895855728859,0.000468129913852533
104,0,0,-0.0916615510616595,-0.0721072120570298,1.12060068685803,0.00333947588596317,0.000184723859128919
105,0,0,-0.0916623279939288,-0.072108823918335,1.12056870622185,0.00333276153958096,5.53432555281258e-05
106,0,0,-0.091662731046811,-0.0721096302620963,1.12055283957658,0.00332949887594944,3.88822289912188e-05
107,0,0,-0.0916629344544053,-0.0721100335312931,1.12054492742801,0.00332788322886768,2.0129432120139e-05
108,0,3,-0.0916630365248124,-0.0721102351898134,1.12054097597172,0.00332707892621575,1.22574151076582e-05
109,0,0,-0.0917550982746619,-0.0722931406612206,1.11712398920064,0.00312337312724646,6.19867515405659e-06
110,0,0,-0.0918081456201055,-0.0723121267041823,1.11698611206849,0.0155640265958456,0.000185928604190866
111,0,0,-0.0918091868568668,-0.072348255473168,1.11664016246636,0.00757476143684859,0.000203302785847279
112,0,0,-0.0918064098827147,-0.0723677740925722,1.11618301577587,0.00515453788930155,0.00023862521107168
113,0,0,-0.0918164669641416,-0.0723778213405937,1.11586728726941,0.00391792059392675,0.000257740561279099
114,0,0,-0.0918099369505202,-0.0723832278982047,1.11558250075167,0.00327936234592794,0.000267586150780333
115,0,0,-0.0918123252546132,-0.0723862652769423,1.11543751986951,0.00299175087129345,9.00872369841016e-05
116,0,0,-0.0918118928174927,-0.0723878673619053,1.11534958516529,0.00291349355473082,7.41385727599936e-05
117,0,0,-0.0918117608326422,-0.072388674899054,1.11530577474163,0.00288028328398587,3.9611888737287e-05
118,0,0,-0.0918117045106124,-0.0723890799408781,1.11528392594282,0.00286490258722007,2.09008064817884e-05
119,1,3,-0.0918116783107987,-0.0723892827462408,1.11527302057344,0.00285750055621587,1.12586002843501e-05
120,0,0,-0.0917563777335068,-0.0724285868758012,1.11070522072337,0.00708787816712972,6.05484803609113e-06
121,0,0,-0.0918049601838442,-0.0724598017557189,1.11129590649592,0.0037470143624239,4.23215988589187e-05
122,0,0,-0.091805766013477,-0.0724714284442685,1.11169080340077,0.00612311281158026,7.19343938136163e-05
123,0,0,-0.091830054672345,-0.0724773551006917,1.11177561203277,0.00255760998376705,8.27535452145173e-05
124,0,0,-0.0918272350341708,-0.0724822268154211,1.11172419150399,0.00285766763395908,8.82751598136333e-05
125,0,0,-0.0918349280227864,-0.0724844996940523,1.11173249905099,0.00244590551452913,9.29440691802841e-05
126,0,0,-0.0918346929609805,-0.0724858730768365,1.11171099830616,0.00239981445281611,5.59128182511665e-05
127,0,0,-0.0918350841736235,-0.0724865701930506,1.11170166033555,0.00239636090357364,2.6071321117635e-05
128,0,0,-0.0918352932584759,-0.0724869188978348,1.11169688421398,0.00239482021495307,1.51417487820604e-05
129,0,3,-0.0918353992914796,-0.0724870932790903,1.11169446231029,0.00239407451983633,9.56379714306399e-06
130,2,0,-0.0919135893441586,-0.0726170613168895,1.10993178678516,0.00364304422921591,4.86646366913701e-06
131,0,0,-0.0919304643340029,-0.0726185405341976,1.10918673586493,0.00908650648050563,0.000132561622837174
132,0,0,-0.0919256777924606,-0.072626031971846,1.10909006811082,0.00555458349348896,0.000132667457361069
133,0,0,-0.0919194431835272,-0.0726296088540399,1.10899245543863,0.00317665565381349,0.000139461778795466
134,0,0,-0.0919139608237594,-0.0726314653110646,1.10888173495796,0.00231018653958111,0.000142689956205158
135,0,0,-0.091912921632501,-0.0726326197281449,1.10880318865512,0.0022644789480196,0.00014437203197433
136,0,0,-0.0919126902539091,-0.0726332023312414,1.10876555454116,0.00225020696211435,1.55584112553758e-05
137,0,0,-0.0919125921865767,-0.072633494132642,1.10874701713321,0.00224345711254699,1.46617970438467e-05
138,0,4,-0.0919125462174889,-0.0726336401470872,1.10873781352229,0.00224016171668744,7.46216079593187e-06
139,0,0,-0.091871468621274,-0.0726794095308307,1.104584762752,0.00351129804760133,4.03129304724081e-06
140,0,0,-0.0919413471341217,-0.0726929763075744,1.10623416913389,0.00838039865939515,4.79442197660745e-05
141,0,0,-0.0919278392843125,-0.0727028078332942,1.10611383965209,0.00219024720714364,6.03565794295435e-05
142,0,0,-0.0919202482999605,-0.0727089365294837,1.10595283692671,0.00347078865065562,6.96055020527747e-05
143,0,0,-0.0919336377439923,-0.0727112884596167,1.10598829461003,0.00220638134451062,7.54423968417073e-05
144,0,0,-0.0919297181611259,-0.072713042919203,1.10594036102601,0.0020449115159182,7.76483125295296e-05
145,0,0,-0.0919325146278238,-0.0727140664045498,1.10593450680313,0.00190339143257381,3.36333883723394e-05
146,0,0,-0.0919328647873849,-0.0727146128050931,1.10592511645817,0.00189997035119553,2.10900969754152e-05
147,0,0,-0.0919330316707695,-0.0727148861546598,1.10592027261865,0.00189849871602729,1.18049717989094e-05
148,0,3,-0.0919331137672966,-0.0727150228583071,1.10591781860179,0.00189780898537989,5.94962517615205e-06
149,1,0,-0.0919909362099914,-0.0728151672975153,1.10402410375544,0.00429447272358861,3.73439869033598e-06
150,0,0,-0.0919829120797502,-0.0728256161679975,1.10347660386284,0.00302948036524934,0.000102124378312335
151,0,0,-0.0919945246841685,-0.0728297560262443,1.10327075016357,0.00473277931151099,0.000111549763447696
152,0,0,-0.0919867745446441,-0.0728335779643792,1.10317577823218,0.0020947398085207,0.000115143221151137
153,0,0,-0.0919927692163888,-0.0728359941910742,1.10309105444923,0.00244755481539072,0.000118691809719421
154,0,0,-0.0919878924331353,-0.0728372649807948,1.10303133309168,0.00166556906477405,0.000120971332767145
155,0,0,-0.0919890086215431,-0.0728381736037287,1.10299938779634,0.00163747658777278,2.20976832794872e-05
156,0,0,-0.0919889485181118,-0.0728386362738733,1.10298057486149,0.00163349004332852,1.2557435731142e-05
157,0,0,-0.091988965418164,-0.0728388678460665,1.10297148269568,0.00163218140097416,8.88024762901729e-06
158,0,3,-0.0919889784711434,-0.0728389836577201,1.10296698447145,0.00163157455164289,5.28988168724265e-06
159,1,1,-0.0919943887487435,-0.0729251141998865,1.09943877208883,0.00339438140738558,2.98946664589739e-06
160,0,0,-0.0920246078302814,-0.0729275866297574,1.09977067775752,0.0060943062746815,8.78492190916763e-05
161,0,0,-0.0920186047935866,-0.0729320799709626,1.09974268682074,0.00273225641276207,8.94130260286896e-05
162,0,0,-0.0920117212599482,-0.072933792559523,1.09974654164275,0.0021316387817592,9.34436970892877e-05
163,0,0,-0.0920181554637076,-0.0729350066736348,1.09979855831408,0.00172120121489732,9.49247134564984e-05
164,0,0,-0.0920180786271768,-0.0729357729292399,1.09981342987775,0.00163813158542997,9.6023015914673e-05
165,0,0,-0.0920186422160263,-0.0729361691239632,1.09982318121279,0.00162091619727325,1.065872935338e-05
166,0,0,-0.0920189165697302,-0.0729363677757478,1.0998277815375,0.00161265333669836,8.58249420584989e-06
167,0,4,-0.0920190522266914,-0.072936467232855,1.09983001311228,0.0016086067753927,4.28780478528568e-06
168,0,0,-0.0920578969675389,-0.0729546929702517,1.10105944581708,0.00354890093086914,2.67467333203708e-06
169,0,0,-0.0920546644254928,-0.0729730976656182,1.09993069696206,0.00206679297399684,1.9686296616972e-05
170,0,0,-0.0920403284259589,-0.0729807709148018,1.09910034299688,0.00263386450633796,3.73247363783108e-05
171,0,0,-0.0920541280618316,-0.0729811524283399,1.09910092737477,0.00451978441580233,4.46017908385943e-05
172,0,0,-0.0920504541469672,-0.0729834816039687,1.09906371825317,0.00229867096994064,4.47846525920836e-05
173,0,0,-0.0920464241773205,-0.0729844805540195,1.09902145848426,0.00133245818919574,4.70143711136795e-05
174,0,0,-0.0920474827108021,-0.0729852503420935,1.09899467891131,0.00131676025846156,2.97875837677181e-05
175,0,0,-0.0920472751797339,-0.0729856410239444,1.09897820032992,0.00130744852778997,1.21526764752938e-05
176,0,0,-0.0920473010852718,-0.072985837257804,1.09897058322253,0.00130575396717991,4.87010914257402e-06
177,0,3,-0.0920473191798829,-0.0729859354095944,1.09896682266436,0.00130496084832636,4.68482946403004e-06
178,2,0,-0.0920518387272588,-0.0730474942064864,1.09626926647506,0.00296060759839696,2.4538056257184e-06
179,0,0,-0.0920734428232788,-0.0730512762018184,1.09649155288141,0.00499146553160767,6.30136524669839e-05
180,0,0,-0.0920674407112777,-0.0730546870486744,1.09646699274717,0.00213272570916231,6.60258597249413e-05
181,0,0,-0.0920640657054473,-0.0730564913074735,1.09648588646055,0.00207550918340653,6.90460247300545e-05
182,0,0,-0.0920689443055079,-0.0730575227856718,1.09652004370003,0.00165577430147805,7.06540496695218e-05
183,0,0,-0.0920694482174348,-0.073058149890158,1.09653128239253,0.00160803986625158,7.1587376077431e-05
184,0,0,-0.0920698371827094,-0.0730584663732881,1.09653719384873,0.00158697351355361,1.0655683671576e-05
185,0,0,-0.0920700345991375,-0.0730586251433619,1.09654006885417,0.00157655574475896,7.1901714696343e-06
186,1,4,-0.0920701334906657,-0.0730587046601656,1.09654148279787,0.00157137403403645,3.93809468744732e-06
187,0,0,-0.0920893785463162,-0.0730707011238809,1.09704699673781,0.0016284302588529,2.21335269212641e-06
188,0,0,-0.0920877892072978,-0.0730764126176492,1.09619150018537,0.00407963039213044,1.31783382090467e-05
189,0,0,-0.0920756358007969,-0.0730787568130353,1.09613269928176,0.00194077252591365,1.8262727491225e-05
190,0,0,-0.0920891075950016,-0.0730788982908843,1.09619712141466,0.0032796184041736,2.0290439747217e-05
191,0,0,-0.092085588965013,-0.0730800633572064,1.09617610773029,0.00178439667342479,2.02731475224399e-05
192,0,0,-0.0920824943709312,-0.0730806056036483,1.09615899735903,0.00106918945104755,2.13586970407714e-05
193,0,0,-0.0920823998932376,-0.0730809847192573,1.09615480648421,0.00105692680980573,9.90447976738362e-06
194,0,0,-0.0920826333951928,-0.0730811762880071,1.09615354791033,0.00105447537400732,4.57210160804966e-06
195,0,4,-0.0920827274415214,-0.0730812721540273,1.09615273065022,0.00105354874793725,2.41947497180151e-06
196,2,0,-0.0921097499217529,-0.0731094602770967,1.09589069376961,0.00198212346582637,2.37386314301535e-06
197,0,0,-0.0920973130305359,-0.0731112943484612,1.09565860855761,0.00277959668447767,2.93969198902899e-05
198,0,0,-0.0921046651975785,-0.0731125135233146,1.09565517024933,0.00118731847124203,3.06887448129484e-05
199,0,0,-0.0921036003248338,-0.0731135040051282,1.09556676726064,0.00110599509953731,3.15288040573514e-05
200,0,0,-0.092103211524848,-0.0731140104346562,1.09552428825896,0.00107354869027342,3.23277171211528e-05
201,0,0,-0.0921029801339378,-0.0731142659055534,1.09550343871613,0.00105943921479837,3.27382806288717e-05
202,0,0,-0.0921028783447229,-0.0731143941098046,1.09549324053877,0.00105291573407781,4.80562845675547e-06
203,1,3,-0.0921028291588964,-0.0731144583165094,1.09548819322599,0.00104977941147214,3.09976134341139e-06
204,0,0,-0.0920572276959352,-0.0731225703603292,1.09311971824599,0.00336288000492312,1.94479319477747e-06
205,0,0,-0.0920817145772824,-0.0731356809870873,1.09361949961973,0.00210220804459191,9.06635520092625e-06
206,0,0,-0.0921029269990006,-0.0731412137981701,1.09401942021848,0.00255134659960774,2.16705524310884e-05
207,0,0,-0.0920915984926828,-0.0731415909214965,1.09401506768224,0.00322048665438389,2.6947892616716e-05
208,0,0,-0.0920989469652827,-0.0731429744647142,1.09405293381864,0.00136124628694632,2.71968116918458e-05
209,0,0,-0.0921044440517355,-0.0731436264130237,1.09410425522138,0.00134155533932312,2.8516148204788e-05
210,0,0,-0.09210294590798,-0.0731440292657747,1.09410816977856,0.00102644109043446,2.10560526945486e-05
211,0,0,-0.0921036197751599,-0.0731442828288363,1.09411928677672,0.00100651904243776,8.3482786874256e-06
212,0,0,-0.0921038808932184,-0.0731444104250026,1.09412421279946,0.000998011701211405,3.06903066614461e-06
213,0,4,-0.0921040079396128,-0.0731444743657487,1.09412657730193,0.000993919201243265,2.81950350615456e-06
214,0,0,-0.0921365732307811,-0.0731448886282899,1.09533650463324,0.00369295610802567,1.49990103445741e-06
215,0,0,-0.0921352757500066,-0.0731579540154801,1.09478544427046,0.00256912333051778,1.262215266154e-06
216,0,0,-0.0921358008356963,-0.073164313969733,1.09441544567091,0.002082600330976,1.39247497053657e-05
217,0,0,-0.0921239288006557,-0.0731662874811989,1.09417496651022,0.0028275874611093,2.00311408967146e-05
218,0,0,-0.092129994522452,-0.0731675719150258,1.09415806286259,0.00140946502644788,2.18770561962178e-05
219,0,0,-0.0921300536839993,-0.073168475131367,1.09408282756551,0.00128308346065635,2.3097549277179e-05
220,0,0,-0.0921290120262669,-0.0731689432849307,1.09403821323132,0.00120959059918217,2.35865030771554e-05
221,0,0,-0.0921287652777093,-0.0731691828966976,1.09401616266917,0.00117971388841951,1.09892694505898e-05
222,0,0,-0.0921286311080269,-0.0731693034624833,1.0940049768829,0.00116502825505498,4.86892696464902e-06
223,1,4,-0.0921285627904971,-0.0731693639357359,1.09399935299806,0.00115774818459852,3.01598128447933e-06
224,0,0,-0.0920928076947534,-0.0731704615261099,1.09240457198026,0.0023891296771438,1.79202071007301e-06
225,1,0,-0.0921054153183396,-0.0731773767628472,1.09275746895196,0.0018704455873425,1.98639474292828e-06
226,0,0,-0.0921164295967132,-0.073178421565483,1.09286974215927,0.00213244143944265,8.43347791655569e-06
227,0,0,-0.092113421166991,-0.073179196412256,1.09287486675349,0.00120507439185079,9.23866878535518e-06
228,0,0,-0.0921144483514428,-0.0731797403302477,1.09290751645028,0.00112569277351535,9.89294977264688e-06
229,0,0,-0.0921152894208674,-0.0731800180266653,1.09292517326814,0.0010876669070845,1.03763945117907e-05
230,0,0,-0.0921156627701455,-0.0731801581628862,1.09293371314643,0.00106957481206614,9.55650055534107e-06
231,1,4,-0.0921158468976658,-0.0731802285295827,1.09293793781472,0.00106066873305143,2.78140003892591e-06
232,0,0,-0.0921436970256736,-0.0731805281164233,1.09397015448738,0.00244885392252403,1.80696409968206e-06
233,0,0,-0.0921381745161818,-0.073187213234578,1.09355292002553,0.00167048096598619,1.33170416731498e-06
234,0,0,-0.0921423806105312,-0.0731893611321428,1.09332056063654,0.00285767776206341,7.47290433028569e-06
235,0,0,-0.0921360408798222,-0.0731905784829271,1.09326245007035,0.00104478394653727,9.34310547749673e-06
236,0,0,-0.0921334564756452,-0.0731915218314441,1.09315846645841,0.000959610394708304,1.04203200409214e-05
237,0,0,-0.0921345764294081,-0.0731919719215377,1.09312065024793,0.000927842914417679,1.12933018614342e-05
238,0,0,-0.0921332731796883,-0.0731922086138936,1.09309492552957,0.000845439817375499,1.14438051143778e-05
239,0,0,-0.0921332071020816,-0.0731923371824841,1.09308334138428,0.000834372561202849,4.99537931555882e-06
240,2,3,-0.0921331483278857,-0.0731924017317774,1.09307750022717,0.000829585775275963,2.97605034135784e-06
241,0,0,-0.0921144539052052,-0.0731980828399241,1.09196308474621,0.0019098422998726,1.82324885031337e-06
242,0,0,-0.0921122134782548,-0.0732004659368705,1.09220148450964,0.00409350102967513,6.561008479955e-06
243,0,0,-0.0921224349405829,-0.0732025984560437,1.09224877479528,0.00147843802984257,8.49401533287164e-06
244,0,0,-0.0921322451980607,-0.0732029960421547,1.09233373001639,0.00212507483000997,1.03898421501547e-05
245,0,0,-0.0921295751703824,-0.0732035812379429,1.09232791714983,0.00108987805158847,1.06588596705676e-05
246,0,0,-0.0921281953455486,-0.0732038971175905,1.09233495669909,0.000882829908992715,1.11795061654985e-05
247,0,0,-0.0921291611539541,-0.0732040931927047,1.09234775542215,0.000843736151823658,5.81427766641052e-06
248,0,0,-0.0921294161754829,-0.0732041938361261,1.09235309521861,0.00083351504965939,3.62725583419321e-06
249,1,4,-0.0921295404446836,-0.0732042443191943,1.09235567258075,0.000828601988685434,1.59538008243088e-06
250,0,0,-0.0921520154808919,-0.0732075015186976,1.09303049487907,0.00203025762646275,1.2482770395672e-06
251,0,0,-0.0921469581355842,-0.0732126304086824,1.09265670866834,0.00124905256592687,3.92028075464623e-06
252,0,0,-0.0921466216935463,-0.0732148465490724,1.09239887130087,0.00162741475270013,8.73329109186971e-06
253,0,0,-0.0921371446977563,-0.0732150328841108,1.09232318138686,0.00199945461693345,1.07533563676876e-05
254,0,0,-0.0921412048680367,-0.0732155769168075,1.09232857665491,0.000866548820657307,1.08390479846843e-05
255,0,0,-0.0921432474699762,-0.0732158714324613,1.09231109703427,0.000856056573884365,1.13325976132256e-05
256,0,0,-0.0921418680170355,-0.0732160434928352,1.09229302512987,0.000718900650644308,8.36991376372553e-06
257,0,0,-0.0921418120411952,-0.0732161442622742,1.09228469396407,0.000713782664312136,3.41308415287289e-06
258,1,3,-0.092141773679364,-0.0732161947539497,1.09228056980137,0.000711500205918569,1.29771320178662e-06
259,0,0,-0.0921122825186703,-0.0732232361381936,1.09061990550941,0.00273455055644371,1.16186983882549e-06
260,0,0,-0.0921214266821445,-0.0732306928499845,1.09096590352344,0.0032059169669756,7.65922138609709e-06
261,0,0,-0.0921395202055318,-0.0732319188520868,1.09110671442832,0.00320976385696758,1.48214175232364e-05
262,0,0,-0.0921342961231896,-0.0732335373541393,1.09110696991311,0.00132016883743313,1.58753592515298e-05
263,0,0,-0.0921384203814013,-0.0732348017079759,1.0911981435007,0.00110292980528588,1.7393091865131e-05
264,0,0,-0.0921397191658359,-0.073235450875324,1.09124376611899,0.000991042083775537,1.86069540262929e-05
265,0,0,-0.0921411822672233,-0.0732357839944878,1.09127029660516,0.00092650442342416,1.22147371304504e-05
266,0,0,-0.0921416010425069,-0.0732359548821954,1.09128237962447,0.000897463999076897,5.09114450331083e-06
267,2,4,-0.0921418439259838,-0.0732360410580062,1.09128853255282,0.000883612162882985,4.0360301085951e-06
268,0,0,-0.0921575447875636,-0.0732386667824699,1.09179101860349,0.00111743029146493,2.50370386688237e-06
269,0,0,-0.0921570648892284,-0.0732405436230467,1.09150639177785,0.00205009201654393,3.86507449391671e-06
270,0,0,-0.0921493650222942,-0.0732410611029948,1.09145997461317,0.001228979759392,5.09274772267365e-06
271,0,0,-0.0921552004630023,-0.0732412309731573,1.09146920987667,0.00136612003123082,5.27710850700691e-06
272,0,0,-0.0921525377178167,-0.0732415123206311,1.09145127696013,0.00063133045105938,5.27609096197257e-06
273,0,0,-0.0921516031578725,-0.0732417134821023,1.09143422436761,0.000628758526123872,5.47126262488706e-06
274,0,0,-0.0921520204916818,-0.0732418174372758,1.09142990956162,0.000605366699053426,3.04669963241411e-06
275,0,3,-0.0921520007742321,-0.0732418713315671,1.091426668443,0.000604556811330051,1.27381422912465e-06
276,0,0,-0.0921313805239697,-0.0732629548680937,1.08948813000707,0.00270413454101796,8.10228572276084e-07


==> matlab/dataResults/experimentPenalization/parameters3/metricType_3_retractionType_1_DATA.txt <==
iter,counterArm,counterGeo,Obj,penObj,mshQua,normGrad,StopCrit
1,0,3,-0.0104171566061215,0.00681067839386064,1.04173418967625,0.17801734767114,1
2,0,0,-0.0210482744224659,-0.00378957705556261,1.04249423556321,0.155651200201091,1
3,0,0,-0.0264868740517929,-0.00920422628349024,1.04336254243333,0.141391220046784,1
4,0,0,-0.0292433861912891,-0.0119468998511512,1.04389532107468,0.134204506415836,1
5,0,0,-0.0306315581806777,-0.0133277782243837,1.04417875490915,0.130684576319603,1
6,0,0,-0.0313281833202796,-0.0140206686337933,1.04432416849171,0.128945158948683,1
7,0,0,-0.0316771377339408,-0.0143677339675235,1.04439775992689,0.128080488774182,1
8,0,0,-0.031851776270806,-0.014541422545833,1.04443477348917,0.127649387627452,0.0105781569119609
9,0,0,-0.0319391359799951,-0.0146283059210991,1.04445333440523,0.127434141766092,0.00533719626234272
10,0,0,-0.0319828259582991,-0.0146717573937077,1.04446262836131,0.127326594514284,0.0026814060699479
11,0,0,-0.0320046734800684,-0.0146934855779322,1.0444672787097,0.127272839744211,0.001343979169324
12,0,3,-0.0320155978743186,-0.0147043502822337,1.04446960472599,0.127245967065061,0.000672816944138829
13,0,0,-0.0396981783906256,-0.022330814155438,1.04694158582263,0.108258363953007,0.000336616314710207
14,0,0,-0.0436202561653784,-0.0262224731183234,1.04823983705949,0.0992530174267096,0.00778939160960502
15,0,0,-0.0456023806349351,-0.0281885676691733,1.04891663281763,0.0949553420501777,0.0115941671972243
16,0,0,-0.0465990004663234,-0.0291769751391266,1.0492603837352,0.0928590436069129,0.0135168102754656
17,0,0,-0.0470987602299037,-0.029672579405841,1.04943344738328,0.0918232739304223,0.0144834895611944
18,0,0,-0.0473490118121641,-0.0299207407939038,1.04952026489984,0.0913083337269991,0.0149682291236073
19,0,0,-0.0474742317833105,-0.0300449125335107,1.0495637441863,0.0910515777572643,0.00758992663846577
20,0,0,-0.0475368654767624,-0.0301070213241703,1.04958550138334,0.0909233753621134,0.00382243941518727
21,0,0,-0.0475681882711852,-0.030138081469981,1.04959638436266,0.0908593176826611,0.00191845365499704
22,0,0,-0.0475838511579342,-0.0301536129830603,1.04960182694668,0.0908272996743562,0.000961106330854396
23,0,4,-0.0475916829740214,-0.0301613790999641,1.0496045485122,0.0908112933720022,0.000481033577219316
24,0,0,-0.0504073464910587,-0.0329508840003164,1.05072828548983,0.0850470674789503,0.00024063830606039
25,0,0,-0.0518268301026075,-0.0343569180252499,1.05129461749352,0.0822629870164913,0.00290597146680568
26,0,0,-0.0525397943744646,-0.0350630509557831,1.05157932291909,0.0808849495856296,0.00424989670107957
27,0,0,-0.052897124488153,-0.0354169361004746,1.05172217653444,0.080198312556014,0.00492496948580213
28,0,0,-0.0530760070852893,-0.0355940885184012,1.05179374530031,0.0798554578116721,0.00526332311741426
29,0,0,-0.0531655034794458,-0.035682717850847,1.05182956738401,0.0796841304457906,0.00543270941843708
30,0,0,-0.0532102655404052,-0.035727045881738,1.05184748813454,0.079598489804717,0.00273183385053055
31,0,0,-0.0532326500481798,-0.0357492132488936,1.05185645097285,0.0795556750016947,0.00137012785648813
32,0,0,-0.0532438431728112,-0.0357602977717211,1.05186093301227,0.0795342689493184,0.000686162293110498
33,0,4,-0.0532494399529907,-0.0357658402431128,1.05186317418761,0.0795235662566413,0.000343361671246531
34,0,0,-0.0557183371192125,-0.0382085477931565,1.05297672761004,0.0747696827861114,0.000171751724711566
35,0,0,-0.0569630908164349,-0.0394397820478376,1.05354160539392,0.0723992325661739,0.00252582994230959
36,0,0,-0.0575883362638471,-0.0400581352336264,1.05382744428057,0.071210068887914,0.0037127361660996
37,0,0,-0.0579017142276743,-0.040368030433413,1.05397138984762,0.0706140217146864,0.00430892198473282
38,0,0,-0.0580585971225424,-0.0405231623337081,1.05404364144225,0.0703155798543169,0.00460773266169189
39,0,0,-0.0581370877141371,-0.0406007749667283,1.05407983975712,0.0701662483327806,0.00475732209059535
40,0,0,-0.0581763453811981,-0.0406395930318157,1.05409795739806,0.0700915541999115,0.00239222717357179
41,0,0,-0.0581959773183288,-0.0406590050113611,1.05410702088383,0.0700541999516885,0.00119981098397803
42,0,0,-0.0582057940641508,-0.0406687117391245,1.05411155379861,0.0700355210211448,0.000600869777734617
43,0,4,-0.058210702631546,-0.0406735652876594,1.05411382054966,0.0700261811028984,0.000300681305711537
44,0,0,-0.0603878711711033,-0.0428241569432041,1.05524022020505,0.0658276105952703,0.000150402953951273
45,0,0,-0.0614857725356596,-0.0439082013041432,1.05582147499857,0.0637047374365886,0.0022233819764758
46,0,0,-0.0620373200107269,-0.0444526525313972,1.05611785271309,0.0626367068894991,0.00326860827232756
47,0,0,-0.0623137822817026,-0.0447255213786559,1.0562676266467,0.062101047849726,0.00379364752003612
48,0,0,-0.0624521910839057,-0.0448621217031927,1.05634292837696,0.0618328118779304,0.00405680963953133
49,0,0,-0.0625214406379232,-0.0449304640202627,1.05638068526047,0.0616985930437863,0.00418855641553327
50,0,0,-0.0625560767981652,-0.0449646458053144,1.05639959049908,0.0616314585215061,0.0021063070770586
51,0,0,-0.0625733977361616,-0.0449817393656311,1.05640904985421,0.0615978849980759,0.00105644450117114
52,0,0,-0.0625820589211493,-0.0449902868141442,1.05641378122032,0.0615810966725793,0.000529086834233881
53,0,4,-0.0625863896928314,-0.0449945607056661,1.05641614732609,0.0615727021191119,0.000264765435488354
54,0,0,-0.0645037797783489,-0.0468846207948283,1.0575829657717,0.0578098397657581,0.000132439002473443
55,0,0,-0.0654709034273543,-0.0478374156950073,1.05819023975929,0.0559196458799262,0.00195415677456555
56,0,0,-0.0659568572741511,-0.0483160185705775,1.05850054513935,0.0549729948549007,0.00287276988969297
57,0,0,-0.0662004764620748,-0.0485559127476838,1.05865745341698,0.0544993304249019,0.00333427920494642
58,0,0,-0.0663224528104447,-0.0486760138237754,1.05873635803288,0.0542624170007915,0.00356562593353957
59,0,0,-0.0663834834897528,-0.0487361036252251,1.05877592444909,0.0541439402454302,0.00368145311810929
60,0,0,-0.0664140095605,-0.0487661584402448,1.05879573637325,0.054084696877657,0.00185148283039685
61,0,0,-0.0664292752919219,-0.0487811883387999,1.05880564953814,0.0540550739481034,0.000928742745237493
62,0,0,-0.0664369088333154,-0.0487887039124082,1.05881060792428,0.0540402621720957,0.00046516976822239
63,0,4,-0.0664407257731421,-0.0487924618554918,1.05881308756864,0.0540328562063043,0.000232791164724425
64,0,0,-0.0681256109833123,-0.0504493061130963,1.06001666627385,0.0507412150234192,0.000116448031716419
65,0,0,-0.0689758485727928,-0.0512848416415615,1.06064175402802,0.0491008259292523,0.00171320248787119
66,0,0,-0.069403220666535,-0.0517046747126753,1.06096047505527,0.0482811525165653,0.00251868320131667
67,0,0,-0.069617515559618,-0.0519151503308512,1.06112145190753,0.0478713439167291,0.00292348637387547
68,0,0,-0.0697248213695609,-0.0520205336863959,1.06120235455997,0.0476664330837866,0.00312644641844295
69,0,0,-0.0697785146640594,-0.0520732625005288,1.06124291077755,0.0475639742800276,0.00322807183090401
70,0,0,-0.0698053715104185,-0.0520996362871752,1.06126321528016,0.0475127438080991,0.00162395638743249
71,0,0,-0.0698188024962112,-0.0521128255374416,1.06127337415154,0.0474871282764622,0.000814794645613695
72,0,0,-0.0698255186313729,-0.0521194207533238,1.06127845524497,0.0474743204331893,0.000408150824766314
73,0,4,-0.069828876859722,-0.0521227185091416,1.06128099620647,0.0474679164917461,0.000204270422472633
74,0,0,-0.0713107414082359,-0.0535761158181496,1.06249601012928,0.0446311844681228,0.000102184822745759
75,0,0,-0.0720590861677873,-0.054309550332092,1.06312436665729,0.0432159947817291,0.0015028533176208
76,0,0,-0.0724354044005657,-0.0546782255129413,1.06344419971643,0.0425080987547066,0.00220991404491686
77,0,0,-0.0726241415063815,-0.0548630912499074,1.06360561106165,0.0421539548227916,0.00256539997549965
78,0,0,-0.0727186600769824,-0.0549556612943297,1.06368670116182,0.041976818296276,0.00274367049658358
79,0,0,-0.0727659575791724,-0.0550019812737858,1.06372734369816,0.0418882319016089,0.00283294278518806
80,0,0,-0.072789615975012,-0.0550251500870943,1.0637476895128,0.0418439339194432,0.00142586545563617
81,0,0,-0.0728014475955267,-0.0550367367102643,1.06375786857876,0.0418217837004528,0.000715599755002252
82,0,0,-0.0728073640128647,-0.0550425305773113,1.06376295965416,0.0418107082800052,0.000358511197322997
83,0,4,-0.0728103223734833,-0.0550454276498673,1.06376550557781,0.0418051704915456,0.000179439327403899
84,0,0,-0.0741171400373695,-0.0563235763562064,1.06497028300374,0.0393508253634876,8.97663555376113e-05
85,0,0,-0.0747776346838255,-0.0569690528482512,1.065592331478,0.0381215331880406,0.00132159508242062
86,0,0,-0.0751099132694486,-0.0572936319186714,1.06590878479743,0.0375054214867939,0.00194390276115694
87,0,0,-0.0752765968526612,-0.0574564153216201,1.06606844438737,0.0371968813210681,0.00225689520840708
88,0,0,-0.075360079580743,-0.0575379349788292,1.06614864239327,0.0370424747924839,0.00241388474430881
89,0,0,-0.0754018568077146,-0.0575787273767206,1.06618883472907,0.0369652354483905,0.00249250732896195
90,0,0,-0.075422754466901,-0.0575991317917958,1.06620895439233,0.0369266065071499,0.00125515102051425
91,0,0,-0.0754332055680028,-0.0576093360626726,1.06621902011821,0.0369072896878687,0.000630078943544575
92,0,0,-0.0754384316876968,-0.0576144387151143,1.06622405445727,0.0368976306871294,0.000315704144001241
93,0,4,-0.0754410448899883,-0.0576169901707324,1.06622657199616,0.0368928010384926,0.000158023393494237
94,0,0,-0.0765963311942232,-0.0587435206465329,1.06740926944796,0.0347493433762342,7.90551919031962e-05
95,0,0,-0.0771806801971325,-0.0593127945492792,1.06801979076718,0.0336708476252931,0.00116479326981222
96,0,0,-0.0774747611863565,-0.0595991441222377,1.06833033277715,0.033129067702177,0.00171366275748345
97,0,0,-0.0776223109987882,-0.0597427769537589,1.0684869930163,0.0328574332469075,0.00198980805956508
98,0,0,-0.0776962176229494,-0.0598147118924902,1.06856567968715,0.032721415302026,0.00212833823864454
99,0,0,-0.0777332044336663,-0.0598507095129408,1.06860511335039,0.0326533542764898,0.00219772172175779
100,0,0,-0.0777517062861793,-0.05986871592722,1.06862485291495,0.0326193105129135,0.0011071888664079
101,0,0,-0.0777609593333732,-0.0598777210437381,1.06863472839949,0.0326022852885179,0.000555921377940777
102,0,0,-0.0777655863883534,-0.0598822240803923,1.06863966756972,0.0325937718369163,0.000278576921500379
103,0,4,-0.0777679000488332,-0.0598844757184497,1.06864213751211,0.0325895149007948,0.000139447126633427
104,0,0,-0.0787906811802889,-0.0608784758677296,1.06979607565765,0.0306982549773714,6.97638259595304e-05
105,0,0,-0.0793083630685399,-0.0613810537814756,1.07039186073134,0.0297421895677604,0.00102776635478888
106,0,0,-0.0795689862180464,-0.0616339265790158,1.07069491471032,0.0292607799254028,0.00151233785425561
107,0,0,-0.0796997735265889,-0.0617607862299851,1.07084779749757,0.0290191259432928,0.00175620553527771
108,0,0,-0.0797652901897507,-0.0618243255543354,1.0709245866578,0.0288980477851829,0.00187856214959284
109,0,0,-0.0797980798037421,-0.0618561230708323,1.07096306931685,0.0288374441244028,0.00193984983588563
110,0,0,-0.0798144824989777,-0.0618720288538527,1.07098233281057,0.028807125921167,0.000977647203102672
111,0,0,-0.0798226858271978,-0.0618799835092845,1.07099197011668,0.0287919626976747,0.000490975072377033
112,0,0,-0.0798267879875315,-0.0618839612789518,1.07099679016184,0.0287843800518622,0.000246056930268718
113,0,4,-0.0798288391918889,-0.0618859502743951,1.07099920053272,0.0287805884699886,0.000123175048966633
114,0,0,-0.0807344653965448,-0.0627628077478722,1.07212002403391,0.0270958686493663,6.16247200596887e-05
115,0,0,-0.0811931566531002,-0.063206381035949,1.07269894143788,0.0262403654789751,0.000906684677039901
116,0,0,-0.0814241677066458,-0.0634296287558091,1.0729934664742,0.0258086038551445,0.00133435218209636
117,0,0,-0.0815401181639618,-0.0635416434097238,1.073142059244,0.0255916190645612,0.00154964524652455
118,0,0,-0.0815982085045253,-0.0635977519022884,1.07321669674944,0.0254828371132858,0.001657682130772
119,0,0,-0.0816272829588882,-0.0636258318924669,1.07325410188693,0.0254283719913751,0.00171180162789336
120,0,0,-0.0816418275717474,-0.0636398783813491,1.07327282619225,0.0254011206700962,0.000863024144594701
121,0,0,-0.0816491017327682,-0.0636469032565467,1.07328219379676,0.0253874902911433,0.000433497345400075
122,0,0,-0.0816527392779534,-0.0636504161027531,1.07328687896419,0.0253806739185428,0.000217274500737677
123,0,4,-0.0816545581668434,-0.0636521726281233,1.07328922188948,0.0253772654360172,0.000108772693029335
124,0,0,-0.0824555666615348,-0.0644244476308053,1.07437383835492,0.0238643766882282,5.44207258348778e-05
125,0,0,-0.0828615577767274,-0.0648153133568351,1.07493436844957,0.0230928021463192,0.000798615738338407
126,0,0,-0.0830661122939853,-0.0650120931360374,1.07521962078058,0.0227025244256148,0.001175434975486
127,0,0,-0.0831688068839602,-0.0651108440747068,1.07536355587668,0.0225061617323598,0.00136518987949068
128,0,0,-0.0832202622771756,-0.065160313127915,1.07543585902583,0.0224076607905824,0.00146042797195368
129,0,0,-0.0832460174909274,-0.0651850714852438,1.07547209558057,0.0223583286469169,0.00150814049979171
130,0,0,-0.083258902040107,-0.065197456677223,1.07549023524024,0.0223336419305729,0.000760623854438452
131,0,0,-0.0832653460582425,-0.0652036507835782,1.07549931043296,0.0223212933826901,0.000382143320387912
132,0,0,-0.0832685685041989,-0.0652067482152323,1.07550384937221,0.0223151178077296,0.000191557647540835
133,0,4,-0.083270179836525,-0.0652082970257893,1.07550611917783,0.0223120296945444,9.59041405254879e-05
134,0,0,-0.0839769934939281,-0.0658864264500162,1.07655213172794,0.0209445828944875,4.79838978743041e-05
135,0,0,-0.084335525920189,-0.06622982746061,1.07709307507393,0.020244230073571,0.000701354964772416
136,0,0,-0.0845162553657688,-0.0664027696071786,1.07736846014615,0.0198891842281195,0.00103237078338698
137,0,0,-0.0846070129570607,-0.0664895745950623,1.07750744088495,0.0197103403177258,0.0011991188236004
138,0,0,-0.0846524936824187,-0.0665330637953097,1.07757726150217,0.0196205740675658,0.00128282637983002
139,0,0,-0.0846752600145896,-0.0665548304957659,1.07761225542734,0.0195756030343371,0.00132476676952042
140,0,0,-0.0846866497354502,-0.0665657194253876,1.07762977342802,0.019553095306224,0.000668404045749679
141,0,0,-0.0846923462424721,-0.066571165291922,1.07763853770476,0.0195418358596535,0.000335891964777638
142,0,0,-0.0846951949086246,-0.066573888576485,1.07764292116436,0.0195362047370138,0.000168395684743333
143,0,4,-0.0846966193449856,-0.0665752503066988,1.07764511322472,0.0195333888253883,8.43139814227095e-05
144,0,0,-0.0853180642710582,-0.0671680692167263,1.07865048784733,0.0182911888931266,4.2186511389028e-05
145,0,0,-0.085633582145676,-0.0674684480193216,1.07917079724391,0.0176522834620791,0.000613238720960446
146,0,0,-0.0857927186508529,-0.0676197818616865,1.0794357861213,0.017327646467172,0.000902728593933949
147,0,0,-0.0858726581896321,-0.0676957578768349,1.07956954527589,0.0171639233446712,0.00104861656976449
148,0,0,-0.0859127244914204,-0.0677338263317792,1.07963674902966,0.0170816958336983,0.00112186930034994
149,0,0,-0.0859327822638401,-0.0677528810892842,1.07967043297065,0.0170404886511111,0.0011585760250804
150,0,0,-0.0859428173681129,-0.0677624136542393,1.07968729558649,0.0170198614546359,0.000584811872557919
151,0,0,-0.0859478364827051,-0.0677671812400707,1.07969573207202,0.0170095419236696,0.000293965634917695
152,0,0,-0.0859503464316143,-0.067769565359681,1.07969995161123,0.0170043806710509,0.000147399378384205
153,0,4,-0.0859516015040974,-0.0677707575012672,1.07970206170521,0.0170017996724619,7.38074828460639e-05
154,0,0,-0.0864952847791323,-0.0682858802656015,1.08066495025843,0.015869313833672,3.69311694880387e-05
155,0,0,-0.0867716205401548,-0.0685470664012258,1.08116364158781,0.0152842946066969,0.000532999176317245
156,0,0,-0.0869110894177234,-0.0686787136475581,1.08141772647772,0.0149863211655352,0.000784652746986511
157,0,0,-0.0869811761802616,-0.0687448235382858,1.0815460041029,0.0148358523183841,0.000911532407487453
158,0,0,-0.0870163114019849,-0.0687779532073921,1.08161045943596,0.014760231455683,0.00097525817860479
159,0,0,-0.087033902469771,-0.0687945371406889,1.08164276719956,0.0147223223192302,0.0010071957061249
160,0,0,-0.0870427039317827,-0.068802833935787,1.08165894122774,0.0147033428058051,0.000508656875087429
161,0,0,-0.0870471061529193,-0.0688069835472681,1.08166703329378,0.0146938467787264,0.000255767534561246
162,0,0,-0.0870493076370402,-0.0688090586573504,1.0816710805917,0.0146890971933085,0.000128269899710015
163,0,4,-0.087050408472617,-0.0688100962885848,1.08167310455714,0.0146867220070923,6.42351190646151e-05
164,0,0,-0.0875229958723574,-0.0692541980250787,1.08259174911605,0.0136519821963665,3.21430811927176e-05
165,0,0,-0.0877635082394745,-0.069479547834774,1.08306785166948,0.0131149845950745,0.000459660884389812
166,0,0,-0.0878849971643426,-0.0695931925583503,1.08331052094508,0.0128407560018351,0.000676713898986964
167,0,0,-0.0879460774528611,-0.0696502801054203,1.08343305194518,0.0127020825342543,0.000786209011082201
168,0,0,-0.0879767054202898,-0.0696788933550033,1.08349462388064,0.0126323385717008,0.000841221448069862
169,0,0,-0.0879920418733637,-0.0696932177720628,1.08352548734426,0.0125973624747676,0.000868797066418472
170,0,0,-0.0879997157834506,-0.0697003844832749,1.08354093856129,0.012579848100394,0.000439019746984057
171,0,0,-0.0880035541677883,-0.069703968971489,1.08354866905506,0.0125710842940626,0.000220836648500852
172,0,0,-0.0880054737183397,-0.0697057614996223,1.08355253552501,0.0125667007313677,0.000110776413138655
173,0,4,-0.088006433583344,-0.0697066578348052,1.08355446906596,0.0125645085345428,5.54813942020144e-05
174,0,0,-0.0884138563267576,-0.0700856862286346,1.08442711259023,0.0116183683525371,2.77644798018645e-05
175,0,0,-0.0886215340489753,-0.0702781889966091,1.08487961848026,0.0111248932385853,0.000392468456571843
176,0,0,-0.088726545363513,-0.0703753310143715,1.08511033005623,0.0108721631755076,0.00057780451333421
177,0,0,-0.0887793728117854,-0.0704241477247303,1.08522683057435,0.0107441598305891,0.00067136204288254
178,0,0,-0.0888058710318596,-0.0704486207559396,1.08528537381862,0.0106797291901967,0.000718386225108031
179,0,0,-0.0888191418070085,-0.070460873876409,1.0853147194563,0.0106474040468216,0.00074196292113439
180,0,0,-0.0888257826808441,-0.0704670046442944,1.08532941087428,0.0106312136863931,0.00037518764777443
181,0,0,-0.0888291044982272,-0.0704700710873307,1.08533676124494,0.0106231115167102,0.000188815647685303
182,0,0,-0.0888307657531573,-0.0704716045745279,1.08534043759717,0.0106190586791738,9.47400729591902e-05
183,0,4,-0.0888315964673227,-0.07047237138466,1.0853422760652,0.0106170318215632,4.74568497976363e-05
184,0,0,-0.089179211553237,-0.0707917153622679,1.08616696571071,0.0097527981508809,2.37506287204536e-05
185,0,0,-0.0893567542347791,-0.0709540785095665,1.08659470308583,0.00929960518632692,0.000330841485858838
186,0,0,-0.0894466456605655,-0.0710360762806909,1.08681281096969,0.00906677222610196,0.00048707386527215
187,0,0,-0.0894919016521261,-0.0710773028970604,1.08692293810374,0.00894864138072688,0.000566005193360211
188,0,0,-0.0895146115374589,-0.071097976514578,1.08697827583212,0.00888912577339697,0.000605698322532461
189,0,0,-0.0895259875342492,-0.0711083288573197,1.0870060138117,0.00885925253412112,0.000625605129917994
190,0,0,-0.089531680871683,-0.0711135089715485,1.0870199001492,0.00884428668191508,0.000316613495051854
191,0,0,-0.0895345288847799,-0.0711161000219462,1.08702684766334,0.00883679640015358,0.00015943046198201
192,0,0,-0.0895359532286373,-0.0711173957964212,1.08703032250781,0.00883304941436716,8.0023741255264e-05
193,0,4,-0.0895366654850459,-0.071118043746098,1.08703206020202,0.00883117545949541,4.00928993608274e-05
194,0,0,-0.0898293983214663,-0.0713826916280945,1.08780613056212,0.00804474508172447,2.00672315200379e-05
195,0,0,-0.0899792869732472,-0.0715174209826463,1.0882073970657,0.00763008942190461,0.000274362770774736
196,0,0,-0.0900553059716792,-0.0715855316371052,1.08841192370748,0.00741637567888488,0.000403912011097782
197,0,0,-0.0900936163723556,-0.0716197979927269,1.08851514505478,0.00730775525166668,0.000469431615158972
198,0,0,-0.0901128514618333,-0.0716369874711759,1.08856699875923,0.0072529808092386,0.000502402196305637
199,0,0,-0.0901224896111395,-0.0716455967688971,1.08859298651135,0.00722547439599831,0.000518943725077881
200,0,0,-0.0901273139192828,-0.0716499051204638,1.08860599562206,0.00721169098517586,0.000262905140802627
201,0,0,-0.0901297273922371,-0.071652060229983,1.08861250398683,0.00720479167700929,0.000132484137817468
202,0,0,-0.0901309344597627,-0.0716531380191953,1.08861575912163,0.00720134011571476,6.65285928778542e-05
203,0,4,-0.0901315380764544,-0.0716536769725425,1.08861738692714,0.00719961385744561,3.33400264683897e-05
204,0,0,-0.090374050931519,-0.0718684145942703,1.08933631510899,0.00649033524917589,1.66895013666291e-05
205,0,0,-0.0904986253461474,-0.0719779144010895,1.08970799436648,0.00611471602402253,0.000222817825373187
206,0,0,-0.0905619428548362,-0.0720333424341833,1.0898970509458,0.00592065592154272,0.000328009280625721
207,0,0,-0.09059389291515,-0.0720612511124995,1.08999230342836,0.00582189889040536,0.000381282204200306
208,0,0,-0.0906099457132484,-0.0720752577921062,1.09004010744586,0.00577206572867135,0.000408113093304213
209,0,0,-0.0906179922256945,-0.0720822747212623,1.090064052845,0.00574703240878372,0.000421580819563686
210,0,0,-0.0906220205978682,-0.0720857866491813,1.09007603623871,0.00573448616525964,0.000213860126991997
211,0,0,-0.090624036074134,-0.0720875434874213,1.09008203058859,0.00572820559683278,0.000107872248091778
212,0,0,-0.090625044136226,-0.0720884221261797,1.09008502842413,0.00572506344454848,5.42010532380011e-05
213,0,4,-0.0906255482484394,-0.0720888615006026,1.09008652750672,0.00572349190058432,2.71710136801884e-05
214,0,0,-0.0908224928109299,-0.0722585782826097,1.09074203295214,0.00509570929825963,1.36037084964014e-05
215,0,0,-0.0909240543454324,-0.0723453031134472,1.09107797473085,0.00476303731545991,0.00017630356134743
216,0,0,-0.0909758026239302,-0.0723892731209029,1.09124765663269,0.00459119592973576,0.000259516464265919
217,0,0,-0.0910019511106005,-0.0724114344623588,1.0913326917935,0.00450376894497408,0.000301729633481573
218,0,0,-0.091015098718956,-0.0724225628116728,1.09137523779779,0.00445966122356198,0.000323012336179165
219,0,0,-0.0910216915081739,-0.0724281393993142,1.09139651379494,0.00443750644248402,0.000333701311070217
220,0,0,-0.0910249927329063,-0.072430930860989,1.0914071519818,0.00442640351702525,0.00016956111670445
221,0,0,-0.0910266445635077,-0.0724323273920587,1.09141247104911,0.00442084563184669,8.56277475417971e-05
222,0,0,-0.0910274707847192,-0.0724330258586975,1.09141513056688,0.00441806507876595,4.30542711558346e-05
223,0,4,-0.0910278839719726,-0.0724333751424244,1.09141646032061,0.00441667439899033,2.15913963386299e-05
224,0,0,-0.0911842581402593,-0.0725635050746623,1.09199461431417,0.00388063294350336,1.0812330751564e-05
225,0,0,-0.0912651990521307,-0.0726301747121949,1.09228385118136,0.00359865915870007,0.000135365675348137
226,0,0,-0.0913065161227291,-0.0726640353088083,1.09242709813613,0.00345378231963567,0.000199243851205941
227,0,0,-0.0913274119021241,-0.0726811182999963,1.09249785889648,0.00338030813389111,0.000231707916749535
228,0,0,-0.0913379228253235,-0.0726897010642053,1.09253297747402,0.00334330435283746,0.000248092441298808
229,0,0,-0.0913431945352792,-0.0726940031862772,1.09255046169937,0.00332473466298606,0.000256325921780917
230,0,0,-0.0913458345159803,-0.07269615698755,1.09255918380837,0.00331543272704378,0.000130498111614863
231,0,0,-0.0913471555458672,-0.0726972345803076,1.09256353970265,0.00331077746840849,6.59822753550365e-05
232,0,0,-0.0913478163217176,-0.0726977735506096,1.09256571633951,0.00330844876416761,3.31992714993623e-05
233,0,4,-0.0913481467749981,-0.0726980430793536,1.09256680432782,0.00330728414303304,1.66552506132844e-05
234,0,0,-0.0914696178375346,-0.0727949695392226,1.09304885630332,0.0028755120346743,8.34201514827992e-06
235,0,0,-0.0915325550414235,-0.0728447623883118,1.0932769167416,0.00265229450644288,0.000100966352945445
236,0,0,-0.0915646624505936,-0.0728700854002077,1.09338507929065,0.00253876974927251,0.000148605400761781
237,0,0,-0.0915808921980499,-0.072882869438106,1.09343688586316,0.0024814975595277,0.000172850819900039
238,0,0,-0.0915890534087079,-0.0728892943718668,1.09346217398558,0.00245273194115944,0.000185095887496434
239,0,0,-0.0915931459070998,-0.0728925153801251,1.09347465004004,0.00243831576867683,0.000191251292513225
240,0,0,-0.0915951951706904,-0.0728941280605789,1.0934808444667,0.00243109924923839,9.75458409025048e-05
241,0,0,-0.0915962205613725,-0.0728949349501298,1.09348393057772,0.00242748886927476,4.93656722671404e-05
242,0,0,-0.0915967334471058,-0.0728953385328994,1.09348547083219,0.00242568314770872,2.48495499221291e-05
243,0,3,-0.0915969899376548,-0.072895540358866,1.09348624025596,0.00242478015383725,1.24690947934381e-05
244,0,0,-0.0917758280063739,-0.0730274977952614,1.09439483561947,0.00180817012707506,6.24598699917878e-06
245,0,0,-0.091870339082601,-0.0730966557064383,1.09475536270615,0.00150193508986931,0.000134982415136251
246,0,0,-0.0919183536443489,-0.0731317043309844,1.09492325892396,0.00143267639577726,0.000202527645859388
247,0,0,-0.0919423641236484,-0.0731473159554808,1.09507064226226,0.00150631561372854,0.000236769380854623
248,0,0,-0.0919537820201174,-0.0731550117587769,1.09517108865021,0.00125805620911349,0.000251977422581401
249,0,0,-0.0919599015725238,-0.0731596377520265,1.09516955222926,0.00121469952108654,0.000259471399910852
250,0,0,-0.0919630164799534,-0.0731619955413847,1.09516785123266,0.00120402300782554,0.000132139956765087
251,0,0,-0.0919645809732814,-0.0731631770269157,1.09516700736009,0.00119879511908977,6.53398349463874e-05
252,0,0,-0.0919653648396631,-0.0731637683936943,1.09516658120496,0.00119619482769921,3.14726959312756e-05
253,0,0,-0.0919657571651048,-0.0731640642323111,1.09516636650098,0.00119489727462708,1.64524382134518e-05
254,0,0,-0.0919659534245018,-0.073164212190388,1.09516625867846,0.00119424907034324,9.05247353426286e-06
255,0,2,-0.0919660515782064,-0.0731642861791164,1.09516620464199,0.00119392510299489,4.57443836157645e-06
256,1,1,-0.0921515303186279,-0.0732736930043737,1.09662853485798,0.000835729804166047,2.2906377317583e-06
257,0,0,-0.0921742896382044,-0.0732817559412956,1.09705041569507,0.00139626056192381,0.000110515977458023
258,0,0,-0.0921818611785864,-0.0732883530500016,1.09703906705438,0.000797477046568662,0.000117987547601284
259,0,0,-0.0921848457481907,-0.0732922498958418,1.09692831618494,0.0006601126103309,0.000124288817690443
260,0,0,-0.0921869234368539,-0.0732945238436261,1.09686369244346,0.000638334447865697,0.000128037705453735
261,0,0,-0.0921880443642747,-0.0732956831874974,1.09683108937583,0.000631791300171561,0.000130237664509647
262,0,0,-0.0921886233355834,-0.0732962647583865,1.09681522033115,0.000628924859799969,2.19901831236685e-05
263,0,0,-0.0921889168592041,-0.0732965559087257,1.09680737531684,0.000627546831196343,1.45088170908914e-05
264,0,0,-0.0921890645665393,-0.0732967015691963,1.09680347313955,0.000626869239009429,8.20285872409066e-06
265,0,0,-0.0921891386491967,-0.0732967744201842,1.09680152689764,0.000626533065715721,4.45167335455521e-06
266,0,3,-0.0921891757468845,-0.0732968108508024,1.09680055496004,0.000626365608521223,2.250576558116e-06
267,0,0,-0.0922289462255491,-0.07333006505359,1.09607808314043,0.000598583569875099,1.12766330502556e-06
268,0,0,-0.0922594556670675,-0.0733333140357174,1.09688498242587,0.00135385962918156,3.38002952035288e-05
269,0,0,-0.0922657805630968,-0.0733401158554667,1.09681282610315,0.000858550320661431,3.67581269917344e-05
270,0,0,-0.0922672141091935,-0.0733441530631347,1.09665381351559,0.000609466805296732,4.34142862704157e-05
271,0,0,-0.0922677777426451,-0.0733463236302396,1.0965359991654,0.000497741349952234,4.73786429504991e-05
272,0,0,-0.0922682585390354,-0.0733474951745658,1.09646806803551,0.000462137769762501,4.95127794371414e-05
273,0,0,-0.0922686076795529,-0.0733480981574212,1.09643446905713,0.000450312098843511,1.74301209757977e-05
274,0,0,-0.0922688102640113,-0.0733484022729566,1.09641807382562,0.000445567067048699,1.47841217038036e-05
275,0,0,-0.0922689181657033,-0.0733485548091817,1.09640999489544,0.00044343591760676,8.2864174899e-06
276,0,0,-0.0922689737023418,-0.0733486311788067,1.09640598615836,0.000442424658163186,4.40174604700305e-06
277,0,3,-0.0922690018581621,-0.0733486693869944,1.09640398954415,0.00044193188911172,2.30754856711535e-06
278,0,0,-0.092285956869692,-0.0733649845826919,1.09541908498795,0.00106012896794455,1.17421242858129e-06
279,0,0,-0.0923053692736917,-0.0733723234569042,1.09584976601664,0.000395738005113573,1.68864252706735e-05
280,0,0,-0.0923144983250418,-0.0733746243909086,1.09588803313839,0.00088494771332999,2.39211839475201e-05
281,0,0,-0.0923177752093248,-0.0733770813528997,1.0959070372535,0.000455474932237146,2.60695817268647e-05
282,0,0,-0.0923193418267095,-0.0733783897156927,1.09588085784649,0.000329022544051658,2.84501740929893e-05
283,0,0,-0.0923200748092876,-0.0733792143337908,1.09583077278005,0.00031167576474705,2.9720328698371e-05
284,0,0,-0.092320508502313,-0.0733796424391785,1.09580576382284,0.000307439472199973,1.42297510989514e-05
285,0,0,-0.0923207406794283,-0.0733798576772583,1.09579344441263,0.000305951727699251,7.31898227435135e-06
286,0,0,-0.0923208602827201,-0.0733799654461461,1.09578736344429,0.000305268622635027,5.23328634975673e-06
287,0,0,-0.0923209209063575,-0.0733800193629765,1.09578434262557,0.000304939247681083,2.88409324647465e-06
288,0,3,-0.0923209514167791,-0.0733800463290123,1.09578283707711,0.000304777319048161,1.62964728374348e-06
289,1,0,-0.0923432617494091,-0.0733954702800705,1.09494612129892,0.000408742297522931,8.3199522143973e-07

